Federated Spatial Reuse Optimization in Next-Generation Decentralized IEEE 802.11 WLANs

As wireless standards evolve, more complex functionalities are introduced to address the increasing requirements in terms of throughput, latency, security, and efficiency. To unleash the potential of such new features, artificial intelligence (AI) and machine learning (ML) are currently being exploited for deriving models and protocols from data, rather than by hand-programming. In this paper, we explore the feasibility of applying ML in next-generation wireless local area networks (WLANs). More specifically, we focus on the IEEE 802.11ax spatial reuse (SR) problem and predict its performance through federated learning (FL) models. The set of FL solutions overviewed in this work is part of the 2021 International Telecommunication Union (ITU) AI for 5G Challenge.

==> csv_data/cdf_ground_truth_data.csv <==
,ground_truth_x,ground_truth_y
0,0.01,0.0013253810470510272
1,0.02,0.0023194168323392977
2,0.04,0.0026507620941020544
3,0.05,0.004638833664678595
4,0.06,0.006958250497017893
5,0.07,0.008614976805831677
6,0.08,0.008946322067594433
7,0.09,0.01126573889993373
8,0.1,0.012922465208747515
9,0.11,0.016235917826375082
10,0.12,0.016898608349900597
11,0.13,0.017229953611663355
12,0.14,0.018886679920477135
13,0.16,0.019218025182239893
14,0.17,0.020212060967528166
15,0.18,0.022200132538104704
16,0.19,0.023194168323392977
17,0.2,0.024188204108681246
18,0.21,0.02584493041749503
19,0.22,0.026176275679257788
20,0.23,0.026507620941020542
21,0.24,0.02982107355864811
22,0.25,0.030815109343936383
23,0.26,0.031477799867461895
24,0.27,0.03313452617627568
25,0.28,0.033797216699801194
26,0.29,0.036116633532140494
27,0.3,0.03777335984095427
28,0.31,0.04108681245858184
29,0.32,0.043074884029158385
30,0.33,0.044068919814446654
31,0.34,0.04539430086149768
32,0.35,0.04705102717031146
33,0.36,0.04837640821736249
34,0.37,0.050033134526176276
35,0.38,0.051027170311464545
36,0.39,0.052021206096752814
37,0.4,0.053015241882041084
38,0.41,0.0536779324055666
39,0.42,0.054340622929092114
40,0.43,0.055666003976143144
41,0.44,0.05666003976143141
42,0.45,0.0583167660702452
43,0.47,0.05964214711729622
44,0.48,0.06096752816434725
45,0.49,0.062292909211398274
46,0.5,0.06295559973492379
47,0.51,0.06428098078197482
48,0.52,0.0659377070907886
49,0.53,0.06759443339960239
50,0.54,0.06858846918489066
51,0.55,0.07024519549370443
52,0.56,0.0728959575878065
53,0.57,0.07654075546719682
54,0.58,0.0775347912524851
55,0.59,0.0781974817760106
56,0.6,0.07952286282306163
57,0.61,0.0798542080848244
58,0.62,0.0805168986083499
59,0.63,0.08250497017892644
60,0.64,0.0828363154406892
61,0.66,0.08383035122597747
62,0.67,0.08548707753479125
63,0.69,0.08714380384360504
64,0.7,0.08846918489065607
65,0.71,0.08913187541418158
66,0.72,0.08946322067594434
67,0.73,0.09111994698475812
68,0.74,0.09211398277004638
69,0.75,0.09410205434062292
70,0.76,0.09476474486414845
71,0.78,0.09575878064943671
72,0.79,0.09708416169648774
73,0.8,0.09741550695825049
74,0.82,0.09840954274353876
75,0.83,0.09973492379058979
76,0.84,0.10039761431411531
77,0.85,0.10271703114645461
78,0.86,0.10404241219350563
79,0.88,0.10470510271703115
80,0.89,0.10636182902584493
81,0.9,0.10768721007289596
82,0.91,0.10868124585818423
83,0.93,0.10934393638170974
84,0.94,0.110337972166998
85,0.95,0.11066931742876077
86,0.96,0.11133200795228629
87,0.97,0.11298873426110007
88,0.98,0.11398277004638833
89,0.99,0.11630218687872763
90,1.0,0.1166335321404904
91,1.01,0.11696487740225314
92,1.02,0.1172962226640159
93,1.03,0.11795891318754141
94,1.04,0.1189529489728297
95,1.05,0.12027833001988071
96,1.06,0.12094102054340623
97,1.07,0.12127236580516898
98,1.08,0.1219350563286945
99,1.09,0.12259774685222001
100,1.1,0.12326043737574553
101,1.11,0.12359178263750828
102,1.12,0.1242544731610338
103,1.13,0.12491716368455931
104,1.14,0.1265738899933731
105,1.15,0.12690523525513586
106,1.16,0.12756792577866136
107,1.17,0.12856196156394964
108,1.19,0.1288933068257124
109,1.2,0.13021868787276342
110,1.21,0.1312127236580517
111,1.22,0.13220675944333996
112,1.23,0.13320079522862824
113,1.24,0.13485752153744202
114,1.25,0.13518886679920478
115,1.26,0.1358515573227303
116,1.27,0.1365142478462558
117,1.28,0.13717693836978131
118,1.29,0.13750828363154408
119,1.3,0.13817097415506957
120,1.31,0.13850231941683233
121,1.32,0.14015904572564614
122,1.33,0.14082173624917163
123,1.34,0.1418157720344599
124,1.35,0.14214711729622267
125,1.36,0.14314115308151093
126,1.37,0.14380384360503645
127,1.39,0.1441351888667992
128,1.4,0.1447978793903247
129,1.41,0.145791915175613
130,1.42,0.1464546056991385
131,1.43,0.147117296222664
132,1.44,0.14744864148442677
133,1.45,0.1487740225314778
134,1.46,0.14976805831676607
135,1.47,0.15009940357852883
136,1.48,0.15076209410205435
137,1.49,0.1517561298873426
138,1.51,0.15241882041086813
139,1.52,0.1527501656726309
140,1.53,0.15341285619615638
141,1.54,0.1540755467196819
142,1.55,0.15473823724320743
143,1.57,0.15540092776673295
144,1.58,0.15573227302849568
145,1.59,0.15606361829025844
146,1.6,0.1563949635520212
147,1.61,0.15705765407554673
148,1.62,0.15772034459907222
149,1.65,0.15838303512259774
150,1.66,0.15904572564612326
151,1.67,0.16037110669317428
152,1.68,0.1610337972166998
153,1.69,0.16136514247846256
154,1.71,0.16235917826375082
155,1.72,0.16269052352551358
156,1.74,0.1633532140490391
157,1.75,0.16368455931080186
158,1.78,0.16434724983432736
159,1.79,0.16467859509609012
160,1.8,0.16500994035785288
161,1.81,0.16600397614314116
162,1.82,0.16699801192842942
163,1.83,0.16732935719019218
164,1.84,0.16766070245195494
165,1.86,0.1679920477137177
166,1.87,0.1686547382372432
167,1.88,0.16898608349900596
168,1.89,0.16931742876076872
169,1.9,0.16964877402253148
170,1.95,0.16998011928429424
171,1.96,0.170311464546057
172,1.97,0.17064280980781976
173,2.0,0.1709741550695825
174,2.01,0.17229953611663354
175,2.02,0.1726308813783963
176,2.04,0.17296222664015903
177,2.05,0.17362491716368456
178,2.09,0.17395626242544732
179,2.1,0.1749502982107356
180,2.11,0.17528164347249833
181,2.14,0.1756129887342611
182,2.15,0.17594433399602386
183,2.16,0.17627567925778662
184,2.19,0.17660702451954938
185,2.2,0.17693836978131214
186,2.21,0.17726971504307487
187,2.22,0.17760106030483763
188,2.24,0.1779324055666004
189,2.29,0.17826375082836315
190,2.3,0.17859509609012592
191,2.31,0.17892644135188868
192,2.35,0.17925778661365144
193,2.37,0.17958913187541417
194,2.38,0.17992047713717693
195,2.4,0.1802518223989397
196,2.41,0.18058316766070245
197,2.42,0.18091451292246521
198,2.43,0.18124585818422798
199,2.44,0.1815772034459907
200,2.45,0.18223989396951623
201,2.47,0.182571239231279
202,2.48,0.18356527501656728
203,2.54,0.18455931080185553
204,2.55,0.1848906560636183
205,2.56,0.1855533465871438
206,2.59,0.1862160371106693
207,2.61,0.18654738237243207
208,2.62,0.18687872763419483
209,2.63,0.18754141815772035
210,2.68,0.1878727634194831
211,2.69,0.18820410868124585
212,2.7,0.18886679920477137
213,2.71,0.18919814446653413
214,2.72,0.1895294897282969
215,2.73,0.18986083499005965
216,2.74,0.1901921802518224
217,2.75,0.19052352551358515
218,2.76,0.1908548707753479
219,2.77,0.19118621603711067
220,2.78,0.1918489065606362
221,2.79,0.19218025182239895
222,2.8,0.19251159708416168
223,2.85,0.19284294234592445
224,2.89,0.1931742876076872
225,2.92,0.19350563286944997
226,2.93,0.19383697813121273
227,2.95,0.1941683233929755
228,2.97,0.19449966865473825
229,3.0,0.19516235917826374
230,3.02,0.1954937044400265
231,3.06,0.19582504970178927
232,3.07,0.19615639496355203
233,3.09,0.1964877402253148
234,3.1,0.19715043074884028
235,3.11,0.19748177601060304
236,3.19,0.1978131212723658
237,3.2,0.19814446653412857
238,3.21,0.19847581179589133
239,3.26,0.19946984758117958
240,3.28,0.19980119284294234
241,3.29,0.2001325381047051
242,3.3,0.20046388336646787
243,3.31,0.20079522862823063
244,3.33,0.20112657388999336
245,3.36,0.2024519549370444
246,3.38,0.20311464546056993
247,3.4,0.20410868124585818
248,3.45,0.20444002650762094
249,3.47,0.2047713717693837
250,3.49,0.20510271703114646
251,3.5,0.20543406229290923
252,3.52,0.20576540755467196
253,3.53,0.20642809807819748
254,3.55,0.20675944333996024
255,3.56,0.207090788601723
256,3.63,0.20742213386348576
257,3.66,0.20808482438701126
258,3.72,0.20841616964877402
259,3.74,0.20874751491053678
260,3.76,0.20907886017229954
261,3.79,0.2094102054340623
262,3.8,0.20974155069582506
263,3.84,0.2100728959575878
264,3.87,0.21073558648111332
265,3.89,0.21106693174287608
266,3.92,0.21139827700463884
267,3.97,0.21206096752816433
268,4.0,0.2123923127899271
269,4.03,0.21305500331345262
270,4.05,0.21338634857521538
271,4.06,0.2140490390987409
272,4.1,0.21438038436050363
273,4.12,0.21504307488402916
274,4.13,0.21603711066931744
275,4.14,0.21636845593108017
276,4.17,0.21669980119284293
277,4.18,0.2170311464546057
278,4.21,0.21769383697813122
279,4.23,0.21802518223989398
280,4.25,0.21835652750165674
281,4.28,0.21868787276341947
282,4.29,0.21901921802518223
283,4.32,0.219350563286945
284,4.33,0.21968190854870775
285,4.37,0.22034459907223328
286,4.39,0.22100728959575877
287,4.41,0.2216699801192843
288,4.46,0.22233267064280982
289,4.49,0.2229953611663353
290,4.5,0.22332670642809807
291,4.52,0.2239893969516236
292,4.53,0.22432074221338635
293,4.54,0.22465208747514911
294,4.55,0.22498343273691188
295,4.56,0.2253147779986746
296,4.58,0.22564612326043737
297,4.59,0.22597746852220013
298,4.61,0.2263088137839629
299,4.65,0.22697150430748841
300,4.67,0.22730284956925115
301,4.68,0.2276341948310139
302,4.71,0.22829688535453943
303,4.72,0.22895957587806495
304,4.73,0.23028495692511597
305,4.76,0.23061630218687873
306,4.78,0.2309476474486415
307,4.83,0.23127899271040425
308,4.84,0.23161033797216699
309,4.87,0.23194168323392975
310,4.88,0.23293571901921803
311,4.91,0.2332670642809808
312,4.92,0.23359840954274355
313,4.99,0.23426110006626905
314,5.0,0.23492379058979457
315,5.01,0.23525513585155733
316,5.05,0.2355864811133201
317,5.09,0.23591782637508282
318,5.14,0.23624917163684558
319,5.16,0.2369118621603711
320,5.17,0.23757455268389663
321,5.19,0.2379058979456594
322,5.2,0.23823724320742212
323,5.28,0.23889993373094764
324,5.32,0.2392312789927104
325,5.37,0.23989396951623593
326,5.4,0.24022531477799866
327,5.44,0.24055666003976142
328,5.46,0.24088800530152418
329,5.48,0.24121935056328694
330,5.52,0.24221338634857523
331,5.53,0.24254473161033796
332,5.55,0.24287607687210072
333,5.6,0.24320742213386348
334,5.65,0.24353876739562624
335,5.66,0.243870112657389
336,5.67,0.24453280318091453
337,5.69,0.24519549370444002
338,5.7,0.24552683896620278
339,5.71,0.24585818422796554
340,5.76,0.2461895294897283
341,5.77,0.24652087475149106
342,5.78,0.2468522200132538
343,5.79,0.24751491053677932
344,5.8,0.24784625579854208
345,5.84,0.24817760106030484
346,5.87,0.2485089463220676
347,5.89,0.24884029158383036
348,5.9,0.2491716368455931
349,5.92,0.24983432736911862
350,5.96,0.2504970178926441
351,5.98,0.25115970841616964
352,5.99,0.25182239893969516
353,6.02,0.2524850894632207
354,6.03,0.25281643472498344
355,6.04,0.2531477799867462
356,6.05,0.25347912524850896
357,6.07,0.2538104705102717
358,6.09,0.2544731610337972
359,6.1,0.25480450629555995
360,6.12,0.2551358515573227
361,6.13,0.25579854208084823
362,6.14,0.256129887342611
363,6.16,0.2567925778661365
364,6.17,0.25745526838966204
365,6.2,0.25811795891318756
366,6.21,0.2584493041749503
367,6.22,0.25878064943671303
368,6.23,0.2591119946984758
369,6.24,0.25944333996023855
370,6.25,0.2601060304837641
371,6.26,0.26043737574552683
372,6.27,0.26110006626905236
373,6.29,0.2614314115308151
374,6.3,0.2617627567925779
375,6.32,0.26209410205434064
376,6.33,0.2624254473161034
377,6.34,0.26308813783962887
378,6.36,0.2634194831013916
379,6.37,0.2637508283631544
380,6.39,0.26408217362491715
381,6.4,0.2654075546719682
382,6.41,0.26573889993373095
383,6.42,0.2660702451954937
384,6.43,0.26673293571901924
385,6.45,0.2680583167660702
386,6.47,0.268389662027833
387,6.49,0.26872100728959575
388,6.51,0.26971504307488403
389,6.52,0.2700463883366468
390,6.53,0.2707090788601723
391,6.56,0.27137176938369784
392,6.57,0.2717031146454606
393,6.58,0.2720344599072233
394,6.59,0.27236580516898606
395,6.6,0.2730284956925116
396,6.62,0.27335984095427435
397,6.63,0.2736911862160371
398,6.64,0.27435387673956263
399,6.65,0.2746852220013254
400,6.67,0.2756792577866137
401,6.68,0.27601060304837643
402,6.69,0.27634194831013914
403,6.72,0.2766732935719019
404,6.73,0.2776673293571902
405,6.74,0.27799867461895295
406,6.75,0.2783300198807157
407,6.76,0.27899271040424123
408,6.8,0.279324055666004
409,6.82,0.2803180914512923
410,6.83,0.280649436713055
411,6.85,0.2813121272365805
412,6.86,0.28164347249834326
413,6.87,0.2823061630218688
414,6.88,0.2836315440689198
415,6.89,0.28429423459244535
416,6.9,0.2852882703777336
417,6.91,0.2859509609012591
418,6.92,0.2876076872100729
419,6.95,0.2886017229953612
420,6.96,0.2899271040424122
421,6.97,0.29025844930417494
422,6.98,0.2912524850894632
423,6.99,0.2932405566600398
424,7.0,0.29489728296885354
425,7.01,0.2962226640159046
426,7.02,0.2975480450629556
427,7.03,0.29787939032471833
428,7.04,0.2992047713717694
429,7.05,0.30019880715705766
430,7.06,0.3008614976805832
431,7.07,0.30119284294234594
432,7.08,0.30185553346587146
433,7.09,0.3028495692511597
434,7.11,0.30417495029821073
435,7.12,0.30483764082173626
436,7.13,0.3055003313452618
437,7.15,0.3061630218687873
438,7.16,0.3071570576540755
439,7.18,0.30781974817760105
440,7.19,0.30848243870112657
441,7.2,0.30881378396288933
442,7.21,0.3098078197481776
443,7.22,0.3108018555334659
444,7.23,0.31146454605699136
445,7.24,0.31245858184227965
446,7.25,0.3137839628893307
447,7.26,0.31411530815109345
448,7.28,0.314777998674619
449,7.3,0.31510934393638174
450,7.34,0.3157720344599072
451,7.38,0.31610337972166996
452,7.39,0.3167660702451955
453,7.42,0.31709741550695825
454,7.44,0.31776010603048377
455,7.45,0.31809145129224653
456,7.5,0.3184227965540093
457,7.55,0.3194168323392976
458,7.56,0.32007952286282304
459,7.6,0.3204108681245858
460,7.62,0.3214049039098741
461,7.63,0.32173624917163685
462,7.64,0.32239893969516237
463,7.66,0.32273028495692513
464,7.69,0.3230616302186879
465,7.7,0.32339297548045065
466,7.71,0.3237243207422134
467,7.72,0.3240556660039761
468,7.73,0.32471835652750164
469,7.76,0.32538104705102716
470,7.78,0.3260437375745527
471,7.79,0.32637508283631544
472,7.8,0.3267064280980782
473,7.82,0.32703777335984097
474,7.83,0.3277004638833665
475,7.85,0.32803180914512925
476,7.86,0.32836315440689195
477,7.9,0.3286944996686547
478,7.91,0.3290258449304175
479,7.92,0.32935719019218024
480,7.94,0.33001988071570576
481,7.97,0.3306825712392313
482,7.99,0.33101391650099404
483,8.0,0.3313452617627568
484,8.03,0.3320079522862823
485,8.05,0.3326706428098078
486,8.06,0.33300198807157055
487,8.12,0.3333333333333333
488,8.13,0.3336646785950961
489,8.14,0.33399602385685884
490,8.15,0.3343273691186216
491,8.16,0.33465871438038436
492,8.19,0.3359840954274354
493,8.22,0.33631544068919816
494,8.23,0.3366467859509609
495,8.25,0.3373094764744864
496,8.3,0.33764082173624915
497,8.31,0.3383035122597747
498,8.34,0.33929754804506296
499,8.36,0.3399602385685885
500,8.38,0.34095427435387676
501,8.39,0.3412856196156395
502,8.4,0.34161696487740223
503,8.44,0.3429423459244533
504,8.46,0.3436050364479788
505,8.48,0.34393638170974156
506,8.49,0.3445990722332671
507,8.52,0.34559310801855536
508,8.54,0.34625579854208083
509,8.55,0.3465871438038436
510,8.57,0.34691848906560635
511,8.58,0.3472498343273691
512,8.59,0.3475811795891319
513,8.63,0.34791252485089463
514,8.64,0.3482438701126574
515,8.65,0.3489065606361829
516,8.66,0.3492379058979457
517,8.67,0.3499005964214712
518,8.71,0.3502319416832339
519,8.73,0.35056328694499667
520,8.74,0.3508946322067594
521,8.75,0.35222001325381047
522,8.79,0.35255135851557323
523,8.8,0.35321404903909875
524,8.81,0.35420808482438704
525,8.82,0.3548707753479125
526,8.83,0.355533465871438
527,8.84,0.3558648111332008
528,8.85,0.35719019218025183
529,8.86,0.3575215374420146
530,8.87,0.35785288270377735
531,8.9,0.3585155732273029
532,8.92,0.35917826375082834
533,8.93,0.35984095427435386
534,8.94,0.3605036447978794
535,8.95,0.3611663353214049
536,8.96,0.36182902584493043
537,8.98,0.36249171636845595
538,8.99,0.3631544068919814
539,9.0,0.3634857521537442
540,9.01,0.36381709741550694
541,9.04,0.3641484426772697
542,9.05,0.3648111332007952
543,9.06,0.36547382372432075
544,9.09,0.3658051689860835
545,9.1,0.36613651424784627
546,9.12,0.36713055003313455
547,9.15,0.3681245858184228
548,9.17,0.36845593108018554
549,9.2,0.3694499668654738
550,9.21,0.3697813121272366
551,9.22,0.37077534791252487
552,9.23,0.3714380384360504
553,9.24,0.3724320742213386
554,9.25,0.3734261100066269
555,9.26,0.37375745526838966
556,9.27,0.3744201457919152
557,9.28,0.376076872100729
558,9.29,0.37673956262425445
559,9.3,0.37839628893306826
560,9.31,0.38071570576540753
561,9.32,0.3820410868124586
562,9.33,0.3827037773359841
563,9.36,0.3833664678595096
564,9.37,0.38402915838303514
565,9.38,0.38469184890656066
566,9.4,0.38502319416832337
567,9.41,0.38535453943008613
568,9.42,0.3863485752153744
569,9.43,0.3873426110006627
570,9.44,0.38866799204771374
571,9.45,0.3889993373094765
572,9.46,0.3903247183565275
573,9.47,0.390987408880053
574,9.48,0.39165009940357853
575,9.49,0.3919814446653413
576,9.5,0.3929754804506296
577,9.51,0.39363817097415504
578,9.52,0.3946322067594433
579,9.53,0.3956262425447316
580,9.54,0.3966202783300199
581,9.55,0.39695162359178265
582,9.56,0.3972829688535454
583,9.57,0.3979456593770709
584,9.58,0.39893969516235916
585,9.59,0.3996023856858847
586,9.61,0.4002650762094102
587,9.63,0.40059642147117297
588,9.65,0.4012591119946985
589,9.68,0.40159045725646125
590,9.69,0.4025844930417495
591,9.72,0.40291583830351224
592,9.74,0.40357852882703776
593,9.77,0.4039098740888005
594,9.78,0.4042412193505633
595,9.79,0.40457256461232605
596,9.8,0.40523525513585157
597,9.82,0.40656063618290256
598,9.83,0.4068919814446653
599,9.84,0.4072233267064281
600,9.86,0.40755467196819084
601,9.88,0.4078860172299536
602,9.92,0.40821736249171636
603,9.93,0.4088800530152419
604,9.99,0.40921139827700465
605,10.0,0.4095427435387674
606,10.01,0.40987408880053017
607,10.02,0.4105367793240557
608,10.04,0.4115308151093439
609,10.05,0.4118621603711067
610,10.06,0.41219350563286944
611,10.07,0.41285619615639496
612,10.09,0.41385023194168324
613,10.1,0.414181577203446
614,10.11,0.41451292246520877
615,10.12,0.4151756129887343
616,10.13,0.415506958250497
617,10.14,0.4165009940357853
618,10.15,0.41683233929754804
619,10.16,0.41749502982107356
620,10.17,0.4178263750828363
621,10.18,0.41848906560636184
622,10.19,0.4194831013916501
623,10.2,0.41981444665341283
624,10.21,0.42047713717693835
625,10.22,0.4208084824387011
626,10.23,0.42147117296222664
627,10.26,0.4218025182239894
628,10.27,0.42213386348575216
629,10.29,0.4224652087475149
630,10.3,0.4227965540092777
631,10.33,0.4234592445328032
632,10.34,0.42445328031809143
633,10.35,0.4247846255798542
634,10.37,0.4254473161033797
635,10.38,0.42611000662690524
636,10.39,0.4271040424121935
637,10.4,0.4280980781974818
638,10.41,0.4294234592445328
639,10.42,0.43141153081510936
640,10.43,0.43240556660039764
641,10.44,0.43273691186216034
642,10.45,0.4330682571239231
643,10.47,0.4340622929092114
644,10.48,0.43439363817097415
645,10.49,0.4367130550033135
646,10.5,0.43737574552683894
647,10.51,0.4377070907886017
648,10.52,0.43803843605036447
649,10.55,0.4383697813121272
650,10.56,0.43870112657389
651,10.57,0.4393638170974155
652,10.58,0.43969516235917827
653,10.6,0.44002650762094103
654,10.61,0.44068919814446655
655,10.62,0.4410205434062293
656,10.63,0.44201457919151754
657,10.65,0.44267726971504306
658,10.67,0.44367130550033135
659,10.68,0.44433399602385687
660,10.69,0.44466534128561963
661,10.7,0.4449966865473824
662,10.72,0.4459907223326706
663,10.73,0.4463220675944334
664,10.74,0.44665341285619614
665,10.75,0.4469847581179589
666,10.76,0.44731610337972166
667,10.77,0.4476474486414844
668,10.78,0.44831013916500995
669,10.79,0.449635520212061
670,10.8,0.44996686547382375
671,10.82,0.450960901259112
672,10.83,0.45129224652087474
673,10.87,0.4516235917826375
674,10.89,0.452286282306163
675,10.9,0.4526176275679258
676,10.92,0.45294897282968855
677,11.02,0.4532803180914513
678,11.1,0.45361166335321407
679,11.13,0.45394300861497683
680,11.16,0.4542743538767396
681,11.17,0.4546056991385023
682,11.22,0.45493704440026506
683,11.24,0.4552683896620278
684,11.25,0.4555997349237906
685,11.28,0.45593108018555334
686,11.3,0.45659377070907886
687,11.31,0.4569251159708416
688,11.34,0.45758780649436714
689,11.38,0.45825049701789267
690,11.4,0.4592445328031809
691,11.44,0.4599072233267064
692,11.47,0.4602385685884692
693,11.49,0.46123260437375746
694,11.51,0.4615639496355202
695,11.58,0.461895294897283
696,11.59,0.46288933068257127
697,11.61,0.46322067594433397
698,11.62,0.46355202120609673
699,11.64,0.4638833664678595
700,11.65,0.4648774022531478
701,11.66,0.4655400927766733
702,11.67,0.46587143803843606
703,11.68,0.4662027833001988
704,11.7,0.4665341285619616
705,11.71,0.4671968190854871
706,11.72,0.4675281643472498
707,11.74,0.46819085487077533
708,11.77,0.4695162359178264
709,11.79,0.46984758117958914
710,11.84,0.4701789264413519
711,11.85,0.4708416169648774
712,11.86,0.4711729622266402
713,11.87,0.47150430748840294
714,11.94,0.47183565275016565
715,11.95,0.47249834327369117
716,11.96,0.47282968853545393
717,11.97,0.4731610337972167
718,11.98,0.47349237905897945
719,12.0,0.474155069582505
720,12.03,0.47448641484426773
721,12.04,0.4748177601060305
722,12.05,0.475480450629556
723,12.06,0.4758117958913188
724,12.07,0.4761431411530815
725,12.09,0.47647448641484424
726,12.1,0.476805831676607
727,12.11,0.47746852220013253
728,12.12,0.4777998674618953
729,12.13,0.4784625579854208
730,12.14,0.47879390324718357
731,12.15,0.4794565937707091
732,12.16,0.4801192842942346
733,12.17,0.4807819748177601
734,12.18,0.48111332007952284
735,12.19,0.4824387011265739
736,12.2,0.48277004638833665
737,12.21,0.48343273691186217
738,12.22,0.48376408217362493
739,12.25,0.4840954274353877
740,12.26,0.48442677269715045
741,12.3,0.4847581179589132
742,12.32,0.4850894632206759
743,12.33,0.4854208084824387
744,12.36,0.4860834990059642
745,12.39,0.48641484426772696
746,12.4,0.4867461895294897
747,12.41,0.487740225314778
748,12.43,0.48807157057654077
749,12.44,0.4887342611000663
750,12.45,0.48906560636182905
751,12.46,0.48939695162359176
752,12.47,0.4897282968853545
753,12.49,0.4900596421471173
754,12.53,0.4907223326706428
755,12.54,0.49204771371769385
756,12.55,0.4923790589794566
757,12.56,0.49304174950298213
758,12.58,0.49403578528827036
759,12.59,0.4943671305500331
760,12.62,0.4946984758117959
761,12.63,0.49502982107355864
762,12.64,0.49569251159708416
763,12.66,0.4960238568588469
764,12.68,0.4963552021206097
765,12.7,0.49668654738237245
766,12.71,0.4970178926441352
767,12.73,0.49768058316766073
768,12.75,0.49801192842942343
769,12.78,0.49867461895294896
770,12.8,0.49966865473823724
771,12.82,0.5003313452617627
772,12.84,0.5006626905235255
773,12.85,0.501325381047051
774,12.86,0.5019880715705766
775,12.87,0.5026507620941021
776,12.9,0.5029821073558648
777,12.91,0.5036447978793903
778,12.92,0.5039761431411531
779,12.95,0.5043074884029158
780,12.96,0.5056328694499669
781,12.98,0.5062955599734924
782,13.02,0.5066269052352551
783,13.03,0.5069582504970179
784,13.05,0.5072895957587806
785,13.07,0.5079522862823062
786,13.08,0.508283631544069
787,13.09,0.5086149768058317
788,13.1,0.5092776673293572
789,13.11,0.5102717031146454
790,13.12,0.5112657388999338
791,13.14,0.5115970841616965
792,13.15,0.512259774685222
793,13.16,0.5129224652087475
794,13.18,0.5142478462557986
795,13.2,0.5149105367793241
796,13.22,0.5152418820410868
797,13.23,0.5159045725646123
798,13.26,0.5162359178263751
799,13.27,0.5165672630881378
800,13.28,0.5172299536116634
801,13.29,0.5182239893969516
802,13.3,0.5185553346587144
803,13.32,0.5198807157057654
804,13.33,0.5202120609675281
805,13.34,0.5208747514910537
806,13.35,0.5212060967528165
807,13.37,0.5215374420145792
808,13.39,0.5218687872763419
809,13.41,0.5228628230616302
810,13.43,0.5235255135851558
811,13.46,0.5238568588469185
812,13.47,0.524519549370444
813,13.49,0.5251822398939695
814,13.51,0.5255135851557323
815,13.52,0.525844930417495
816,13.53,0.5261762756792577
817,13.55,0.5265076209410205
818,13.56,0.5271703114645461
819,13.58,0.5275016567263088
820,13.6,0.5278330019880716
821,13.61,0.5281643472498343
822,13.63,0.5291583830351226
823,13.64,0.5298210735586482
824,13.65,0.5304837640821736
825,13.66,0.5308151093439364
826,13.69,0.5314777998674619
827,13.7,0.5318091451292246
828,13.72,0.5324718356527501
829,13.75,0.532803180914513
830,13.78,0.5337972166998012
831,13.79,0.5344599072233267
832,13.8,0.5351225977468522
833,13.81,0.5354539430086149
834,13.83,0.5364479787939033
835,13.84,0.5374420145791915
836,13.86,0.5377733598409543
837,13.87,0.538104705102717
838,13.9,0.5384360503644798
839,13.91,0.5390987408880054
840,13.92,0.5394300861497681
841,13.94,0.5400927766732936
842,13.95,0.5410868124585818
843,13.96,0.5417495029821073
844,13.97,0.5420808482438702
845,13.98,0.5424121935056329
846,13.99,0.5430748840291584
847,14.0,0.5434062292909212
848,14.01,0.5450629555997349
849,14.02,0.546388336646786
850,14.03,0.547713717693837
851,14.04,0.5483764082173624
852,14.05,0.5487077534791253
853,14.06,0.5500331345261763
854,14.07,0.550364479787939
855,14.08,0.5506958250497018
856,14.11,0.55168986083499
857,14.12,0.5520212060967529
858,14.13,0.5526838966202783
859,14.14,0.5536779324055666
860,14.15,0.5540092776673293
861,14.18,0.5543406229290921
862,14.19,0.5550033134526177
863,14.2,0.5553346587143804
864,14.21,0.5563286944996687
865,14.22,0.5573227302849569
866,14.23,0.5579854208084825
867,14.24,0.5583167660702452
868,14.25,0.558648111332008
869,14.26,0.5589794565937707
870,14.27,0.5593108018555335
871,14.29,0.5596421471172962
872,14.3,0.5606361829025845
873,14.31,0.5616302186878728
874,14.32,0.562624254473161
875,14.33,0.5629555997349238
876,14.34,0.5632869449966865
877,14.36,0.563949635520212
878,14.38,0.5642809807819749
879,14.39,0.5652750165672631
880,14.4,0.5656063618290258
881,14.41,0.5659377070907886
882,14.42,0.5666003976143141
883,14.44,0.5669317428760768
884,14.45,0.5675944333996024
885,14.46,0.5685884691848907
886,14.48,0.5699138502319416
887,14.49,0.5702451954937044
888,14.5,0.5705765407554672
889,14.51,0.5715705765407555
890,14.52,0.5719019218025182
891,14.53,0.5735586481113321
892,14.54,0.5745526838966203
893,14.55,0.5752153744201458
894,14.56,0.5758780649436713
895,14.57,0.5768721007289596
896,14.58,0.5775347912524851
897,14.61,0.5785288270377733
898,14.62,0.5801855533465872
899,14.63,0.5808482438701127
900,14.64,0.5811795891318754
901,14.65,0.5815109343936382
902,14.66,0.5825049701789264
903,14.67,0.5834990059642147
904,14.68,0.584493041749503
905,14.69,0.5848243870112657
906,14.7,0.585818422796554
907,14.71,0.5861497680583168
908,14.72,0.587143803843605
909,14.73,0.5878064943671305
910,14.74,0.5881378396288933
911,14.75,0.5897945659377071
912,14.76,0.5901259111994699
913,14.77,0.5917826375082836
914,14.78,0.5927766732935719
915,14.79,0.5931080185553347
916,14.8,0.5937707090788602
917,14.81,0.5941020543406229
918,14.82,0.5947647448641484
919,14.83,0.596752816434725
920,14.84,0.598078197481776
921,14.85,0.5987408880053016
922,14.86,0.5994035785288271
923,14.87,0.5997349237905898
924,14.88,0.6003976143141153
925,14.89,0.6017229953611664
926,14.9,0.6030483764082174
927,14.92,0.6037110669317429
928,14.93,0.6040424121935056
929,14.94,0.6050364479787939
930,14.95,0.6066931742876077
931,14.96,0.607687210072896
932,14.97,0.6083499005964215
933,14.98,0.6093439363817097
934,14.99,0.6096752816434725
935,15.01,0.6100066269052352
936,15.02,0.6106693174287607
937,15.03,0.6110006626905236
938,15.06,0.6113320079522863
939,15.07,0.6116633532140491
940,15.08,0.6119946984758118
941,15.09,0.6123260437375746
942,15.11,0.6129887342611001
943,15.12,0.6136514247846255
944,15.13,0.614314115308151
945,15.14,0.6146454605699139
946,15.15,0.6153081510934394
947,15.22,0.6159708416169649
948,15.23,0.6163021868787276
949,15.27,0.6166335321404904
950,15.28,0.6169648774022531
951,15.29,0.6176275679257787
952,15.3,0.6182902584493042
953,15.31,0.6186216037110669
954,15.32,0.6189529489728297
955,15.35,0.6192842942345924
956,15.37,0.6196156394963552
957,15.38,0.6199469847581179
958,15.39,0.6202783300198808
959,15.4,0.6206096752816435
960,15.42,0.621272365805169
961,15.43,0.6216037110669318
962,15.44,0.6219350563286945
963,15.46,0.6222664015904572
964,15.47,0.6229290921139827
965,15.48,0.6232604373757455
966,15.52,0.6235917826375083
967,15.53,0.6239231278992711
968,15.56,0.6242544731610338
969,15.57,0.6245858184227966
970,15.63,0.6249171636845593
971,15.65,0.6252485089463221
972,15.67,0.6255798542080848
973,15.69,0.6262425447316103
974,15.77,0.626573889993373
975,15.82,0.6269052352551359
976,15.83,0.6272365805168986
977,15.86,0.6278992710404241
978,15.87,0.6282306163021869
979,15.88,0.6288933068257124
980,15.91,0.629555997349238
981,15.93,0.6298873426110007
982,15.96,0.6302186878727635
983,15.98,0.6305500331345262
984,16.01,0.6312127236580517
985,16.07,0.6318754141815772
986,16.09,0.6322067594433399
987,16.12,0.6328694499668654
988,16.14,0.6332007952286283
989,16.2,0.633532140490391
990,16.29,0.6338634857521538
991,16.44,0.6341948310139165
992,16.51,0.6345261762756793
993,16.54,0.634857521537442
994,16.55,0.6351888667992047
995,16.56,0.6355202120609675
996,16.65,0.6358515573227302
997,16.66,0.6361829025844931
998,16.72,0.6365142478462558
999,16.78,0.6368455931080186
1000,16.84,0.6371769383697813
1001,16.85,0.6375082836315441
1002,16.88,0.6378396288933068
1003,16.89,0.6381709741550696
1004,16.91,0.6385023194168323
1005,16.94,0.6388336646785951
1006,16.95,0.6391650099403579
1007,16.98,0.6394963552021206
1008,17.01,0.6398277004638834
1009,17.02,0.6401590457256461
1010,17.05,0.6411530815109344
1011,17.07,0.6414844267726971
1012,17.11,0.6418157720344599
1013,17.12,0.6421471172962226
1014,17.15,0.6424784625579855
1015,17.17,0.643141153081511
1016,17.26,0.6438038436050364
1017,17.28,0.6441351888667992
1018,17.3,0.6444665341285619
1019,17.33,0.6447978793903247
1020,17.37,0.6454605699138503
1021,17.41,0.6461232604373758
1022,17.46,0.6467859509609013
1023,17.47,0.6474486414844268
1024,17.48,0.6481113320079522
1025,17.5,0.648442677269715
1026,17.52,0.6487740225314778
1027,17.53,0.6491053677932406
1028,17.56,0.6494367130550033
1029,17.58,0.6504307488402916
1030,17.6,0.6514247846255798
1031,17.62,0.6517561298873427
1032,17.63,0.6524188204108681
1033,17.65,0.6527501656726309
1034,17.66,0.6530815109343936
1035,17.67,0.6534128561961564
1036,17.69,0.6537442014579191
1037,17.7,0.6540755467196819
1038,17.71,0.6544068919814446
1039,17.72,0.6547382372432075
1040,17.73,0.655400927766733
1041,17.76,0.6557322730284957
1042,17.78,0.6560636182902585
1043,17.8,0.6567263088137839
1044,17.82,0.6573889993373094
1045,17.83,0.6577203445990722
1046,17.84,0.658051689860835
1047,17.85,0.6583830351225978
1048,17.86,0.6590457256461233
1049,17.87,0.6597084161696488
1050,17.91,0.6603711066931743
1051,17.95,0.6610337972166997
1052,17.96,0.6616964877402253
1053,18.05,0.6620278330019881
1054,18.08,0.6623591782637508
1055,18.09,0.6626905235255136
1056,18.1,0.6630218687872763
1057,18.12,0.6633532140490391
1058,18.13,0.6640159045725647
1059,18.15,0.6643472498343274
1060,18.2,0.6646785950960902
1061,18.21,0.6650099403578529
1062,18.22,0.6653412856196156
1063,18.29,0.6660039761431411
1064,18.37,0.6663353214049039
1065,18.38,0.6666666666666666
1066,18.41,0.6669980119284294
1067,18.42,0.6673293571901922
1068,18.43,0.667660702451955
1069,18.44,0.6679920477137177
1070,18.45,0.6683233929754805
1071,18.46,0.6686547382372432
1072,18.48,0.6696487740225314
1073,18.5,0.6699801192842942
1074,18.51,0.670311464546057
1075,18.52,0.6713055003313453
1076,18.55,0.6719681908548708
1077,18.56,0.6722995361166335
1078,18.57,0.6726308813783963
1079,18.58,0.672962226640159
1080,18.6,0.6732935719019219
1081,18.62,0.6739562624254473
1082,18.65,0.6742876076872101
1083,18.7,0.6746189529489728
1084,18.71,0.6749502982107356
1085,18.73,0.6752816434724983
1086,18.75,0.6756129887342611
1087,18.76,0.6759443339960238
1088,18.77,0.6762756792577866
1089,18.8,0.6766070245195493
1090,18.81,0.6769383697813122
1091,18.83,0.6772697150430749
1092,18.84,0.6776010603048377
1093,18.85,0.6779324055666004
1094,18.88,0.6782637508283631
1095,18.89,0.6785950960901259
1096,18.9,0.6792577866136514
1097,18.94,0.6795891318754141
1098,18.95,0.679920477137177
1099,19.0,0.6802518223989397
1100,19.03,0.6809145129224652
1101,19.06,0.681245858184228
1102,19.07,0.6815772034459907
1103,19.08,0.6819085487077535
1104,19.1,0.6822398939695162
1105,19.11,0.682571239231279
1106,19.12,0.6832339297548045
1107,19.13,0.68389662027833
1108,19.15,0.6842279655400928
1109,19.17,0.6845593108018555
1110,19.18,0.6848906560636183
1111,19.19,0.685222001325381
1112,19.2,0.6855533465871438
1113,19.21,0.6858846918489065
1114,19.23,0.6862160371106694
1115,19.24,0.6868787276341949
1116,19.25,0.6882041086812458
1117,19.26,0.6888667992047713
1118,19.28,0.6891981444665342
1119,19.3,0.6895294897282969
1120,19.31,0.6905235255135852
1121,19.32,0.6915175612988734
1122,19.33,0.6925115970841617
1123,19.34,0.6928429423459245
1124,19.35,0.6931742876076872
1125,19.36,0.69350563286945
1126,19.37,0.6938369781312127
1127,19.39,0.6944996686547382
1128,19.4,0.6954937044400266
1129,19.42,0.6958250497017893
1130,19.43,0.6968190854870775
1131,19.45,0.6978131212723658
1132,19.46,0.6998011928429424
1133,19.47,0.7004638833664678
1134,19.48,0.7007952286282306
1135,19.49,0.7011265738899933
1136,19.5,0.7021206096752817
1137,19.51,0.7034459907223327
1138,19.52,0.7037773359840954
1139,19.53,0.7047713717693836
1140,19.54,0.7054340622929092
1141,19.55,0.7060967528164347
1142,19.56,0.7064280980781975
1143,19.58,0.707090788601723
1144,19.59,0.7080848243870113
1145,19.6,0.7094102054340623
1146,19.61,0.7100728959575878
1147,19.62,0.711066931742876
1148,19.63,0.7127236580516899
1149,19.65,0.7147117296222664
1150,19.68,0.7157057654075547
1151,19.69,0.7166998011928429
1152,19.7,0.7176938369781312
1153,19.71,0.7186878727634195
1154,19.72,0.7190192180251822
1155,19.73,0.7203445990722332
1156,19.74,0.7206759443339961
1157,19.75,0.722001325381047
1158,19.76,0.7226640159045725
1159,19.77,0.7239893969516236
1160,19.78,0.7243207422133864
1161,19.79,0.7249834327369119
1162,19.81,0.7259774685222001
1163,19.82,0.7273028495692512
1164,19.83,0.7276341948310139
1165,19.84,0.7289595758780649
1166,19.85,0.730284956925116
1167,19.86,0.7309476474486415
1168,19.87,0.7322730284956925
1169,19.88,0.7326043737574552
1170,19.89,0.7329357190192181
1171,19.9,0.7335984095427436
1172,19.91,0.7349237905897945
1173,19.93,0.73558648111332
1174,19.94,0.7365805168986084
1175,19.95,0.7372432074221339
1176,19.96,0.7385685884691849
1177,19.98,0.7388999337309476
1178,19.99,0.7395626242544732
1179,20.0,0.7405566600397614
1180,20.01,0.7412193505632869
1181,20.02,0.7418820410868124
1182,20.03,0.7422133863485753
1183,20.04,0.7428760768721008
1184,20.06,0.7432074221338635
1185,20.07,0.743870112657389
1186,20.09,0.7442014579191517
1187,20.11,0.74519549370444
1188,20.12,0.7455268389662028
1189,20.13,0.7458581842279656
1190,20.14,0.7465208747514911
1191,20.16,0.7468522200132538
1192,20.18,0.7471835652750166
1193,20.19,0.7481776010603048
1194,20.2,0.7488402915838304
1195,20.21,0.7495029821073559
1196,20.27,0.7498343273691186
1197,20.28,0.7501656726308814
1198,20.3,0.7504970178926441
1199,20.32,0.7508283631544069
1200,20.33,0.7511597084161696
1201,20.35,0.7514910536779325
1202,20.36,0.7518223989396952
1203,20.37,0.752153744201458
1204,20.39,0.7534791252485089
1205,20.44,0.7538104705102717
1206,20.45,0.7544731610337972
1207,20.48,0.75480450629556
1208,20.51,0.7551358515573228
1209,20.52,0.7554671968190855
1210,20.53,0.7557985420808483
1211,20.54,0.756129887342611
1212,20.6,0.7564612326043738
1213,20.64,0.7567925778661365
1214,20.71,0.7571239231278992
1215,20.72,0.757455268389662
1216,20.73,0.7577866136514247
1217,20.76,0.7581179589131876
1218,20.77,0.7584493041749503
1219,20.81,0.7587806494367131
1220,20.83,0.7594433399602386
1221,20.84,0.7597746852220013
1222,20.88,0.7601060304837641
1223,20.95,0.7607687210072896
1224,20.98,0.7620941020543406
1225,21.0,0.7624254473161034
1226,21.11,0.7627567925778661
1227,21.12,0.7637508283631544
1228,21.13,0.7640821736249171
1229,21.14,0.76441351888668
1230,21.15,0.7647448641484427
1231,21.16,0.7650762094102055
1232,21.19,0.7654075546719682
1233,21.2,0.7657388999337309
1234,21.22,0.7660702451954937
1235,21.24,0.7664015904572564
1236,21.25,0.7667329357190192
1237,21.3,0.7673956262425448
1238,21.32,0.7677269715043075
1239,21.38,0.768389662027833
1240,21.39,0.7687210072895958
1241,21.4,0.7690523525513585
1242,21.42,0.7693836978131213
1243,21.43,0.769715043074884
1244,21.47,0.7703777335984096
1245,21.49,0.7707090788601723
1246,21.52,0.7717031146454606
1247,21.54,0.7720344599072233
1248,21.56,0.7723658051689861
1249,21.58,0.7730284956925116
1250,21.59,0.7733598409542743
1251,21.62,0.7740225314777999
1252,21.67,0.7743538767395626
1253,21.68,0.7750165672630881
1254,21.69,0.7753479125248509
1255,21.7,0.7756792577866136
1256,21.72,0.7760106030483764
1257,21.75,0.7763419483101391
1258,21.78,0.776673293571902
1259,21.79,0.7773359840954275
1260,21.8,0.7776673293571902
1261,21.85,0.7786613651424784
1262,21.87,0.7789927104042412
1263,21.88,0.7793240556660039
1264,21.89,0.7796554009277668
1265,21.92,0.7799867461895295
1266,21.95,0.7803180914512923
1267,21.96,0.7809807819748178
1268,21.97,0.7813121272365805
1269,21.99,0.7816434724983433
1270,22.0,0.781974817760106
1271,22.02,0.7823061630218688
1272,22.04,0.7829688535453942
1273,22.09,0.7833001988071571
1274,22.1,0.7836315440689198
1275,22.11,0.7842942345924453
1276,22.12,0.7846255798542081
1277,22.13,0.7849569251159708
1278,22.14,0.7859509609012592
1279,22.16,0.7862823061630219
1280,22.17,0.7866136514247847
1281,22.18,0.7869449966865474
1282,22.19,0.7876076872100729
1283,22.21,0.7879390324718356
1284,22.22,0.7886017229953611
1285,22.23,0.7892644135188867
1286,22.24,0.7899271040424122
1287,22.27,0.790258449304175
1288,22.29,0.7905897945659377
1289,22.3,0.7909211398277005
1290,22.31,0.7912524850894632
1291,22.32,0.7915838303512259
1292,22.33,0.7919151756129887
1293,22.34,0.7922465208747514
1294,22.35,0.7925778661365143
1295,22.37,0.792909211398277
1296,22.51,0.7932405566600398
1297,22.52,0.7939032471835653
1298,22.53,0.794234592445328
1299,22.54,0.7945659377070908
1300,22.64,0.7948972829688535
1301,22.65,0.7952286282306164
1302,22.67,0.7955599734923791
1303,22.68,0.7958913187541418
1304,22.73,0.7962226640159046
1305,22.81,0.7965540092776673
1306,22.88,0.7968853545394301
1307,22.99,0.7972166998011928
1308,23.02,0.7975480450629556
1309,23.03,0.7978793903247183
1310,23.12,0.7982107355864811
1311,23.14,0.7985420808482439
1312,23.21,0.7988734261100067
1313,23.24,0.7992047713717694
1314,23.26,0.7995361166335322
1315,23.27,0.7998674618952949
1316,23.3,0.8001988071570576
1317,23.32,0.8005301524188204
1318,23.36,0.8008614976805831
1319,23.4,0.8011928429423459
1320,23.43,0.8018555334658715
1321,23.44,0.802518223989397
1322,23.45,0.8028495692511597
1323,23.48,0.8031809145129225
1324,23.55,0.8035122597746852
1325,23.6,0.803843605036448
1326,23.62,0.8041749502982107
1327,23.68,0.8045062955599734
1328,23.74,0.8048376408217363
1329,23.79,0.805168986083499
1330,23.8,0.8058316766070245
1331,23.85,0.8061630218687873
1332,23.9,0.80649436713055
1333,23.97,0.8068257123923128
1334,23.98,0.8071570576540755
1335,24.02,0.8074884029158383
1336,24.03,0.807819748177601
1337,24.06,0.8081510934393639
1338,24.11,0.8084824387011266
1339,24.12,0.8088137839628893
1340,24.14,0.8094764744864148
1341,24.17,0.8098078197481776
1342,24.2,0.8104705102717031
1343,24.25,0.8111332007952287
1344,24.28,0.8114645460569914
1345,24.3,0.8121272365805169
1346,24.33,0.8124585818422797
1347,24.34,0.8127899271040424
1348,24.36,0.8131212723658051
1349,24.4,0.8134526176275679
1350,24.41,0.8137839628893306
1351,24.43,0.8141153081510935
1352,24.44,0.8144466534128562
1353,24.45,0.814777998674619
1354,24.47,0.8151093439363817
1355,24.48,0.8154406891981445
1356,24.52,0.8157720344599072
1357,24.6,0.81610337972167
1358,24.65,0.8164347249834327
1359,24.74,0.8167660702451955
1360,24.75,0.8170974155069582
1361,24.77,0.8177601060304838
1362,24.79,0.8180914512922465
1363,24.8,0.8184227965540093
1364,24.82,0.8194168323392975
1365,24.86,0.8197481776010603
1366,24.96,0.820079522862823
1367,24.99,0.8204108681245859
1368,25.0,0.8207422133863486
1369,25.01,0.8210735586481114
1370,25.02,0.8217362491716369
1371,25.05,0.8223989396951623
1372,25.18,0.8227302849569251
1373,25.23,0.8230616302186878
1374,25.34,0.8233929754804507
1375,25.38,0.8240556660039762
1376,25.39,0.8247183565275017
1377,25.44,0.8250497017892644
1378,25.46,0.8253810470510272
1379,25.57,0.8257123923127899
1380,25.65,0.8260437375745527
1381,25.68,0.8263750828363154
1382,25.69,0.8267064280980781
1383,25.77,0.827037773359841
1384,25.79,0.8273691186216037
1385,25.8,0.8277004638833665
1386,25.83,0.8280318091451292
1387,25.9,0.828363154406892
1388,25.91,0.8286944996686547
1389,25.94,0.8290258449304175
1390,25.99,0.8300198807157058
1391,26.05,0.8303512259774686
1392,26.08,0.8306825712392313
1393,26.1,0.831013916500994
1394,26.11,0.8313452617627568
1395,26.12,0.8316766070245195
1396,26.13,0.8320079522862823
1397,26.16,0.832339297548045
1398,26.17,0.8326706428098078
1399,26.18,0.8330019880715706
1400,26.19,0.8333333333333334
1401,26.2,0.8336646785950961
1402,26.21,0.8343273691186216
1403,26.22,0.8356527501656726
1404,26.23,0.8359840954274353
1405,26.25,0.8366467859509609
1406,26.26,0.8369781312127237
1407,26.27,0.8373094764744864
1408,26.3,0.8376408217362492
1409,26.34,0.8379721669980119
1410,26.35,0.8383035122597747
1411,26.36,0.8386348575215374
1412,26.4,0.8389662027833003
1413,26.41,0.839297548045063
1414,26.42,0.8402915838303512
1415,26.43,0.840622929092114
1416,26.44,0.8412856196156395
1417,26.49,0.8416169648774022
1418,26.5,0.841948310139165
1419,26.52,0.8422796554009278
1420,26.53,0.8426110006626906
1421,26.6,0.8432736911862161
1422,26.61,0.8442677269715043
1423,26.63,0.844599072233267
1424,26.64,0.8455931080185554
1425,26.67,0.8462557985420809
1426,26.68,0.8472498343273691
1427,26.69,0.8479125248508946
1428,26.7,0.8482438701126573
1429,26.71,0.8485752153744202
1430,26.75,0.8489065606361829
1431,26.77,0.8495692511597084
1432,26.78,0.8502319416832339
1433,26.81,0.8505632869449967
1434,26.86,0.8508946322067594
1435,26.87,0.8518886679920478
1436,26.88,0.8522200132538105
1437,26.89,0.8525513585155732
1438,26.9,0.852882703777336
1439,26.93,0.8532140490390987
1440,26.95,0.8535453943008615
1441,27.0,0.8538767395626242
1442,27.02,0.854208084824387
1443,27.03,0.8545394300861497
1444,27.04,0.8552021206096753
1445,27.19,0.8555334658714381
1446,27.2,0.8558648111332008
1447,27.21,0.8561961563949636
1448,27.22,0.8565275016567263
1449,27.23,0.856858846918489
1450,27.25,0.8571901921802518
1451,27.27,0.8575215374420145
1452,27.29,0.8578528827037774
1453,27.3,0.8585155732273029
1454,27.31,0.8588469184890656
1455,27.32,0.8591782637508284
1456,27.34,0.8595096090125911
1457,27.35,0.8598409542743539
1458,27.36,0.8601722995361166
1459,27.37,0.8605036447978794
1460,27.39,0.8608349900596421
1461,27.4,0.8611663353214049
1462,27.43,0.8614976805831677
1463,27.53,0.8621603711066932
1464,27.61,0.8624917163684559
1465,27.62,0.8628230616302187
1466,27.63,0.8631544068919814
1467,27.64,0.8638170974155069
1468,27.66,0.8641484426772698
1469,27.67,0.8644797879390325
1470,27.68,0.865142478462558
1471,27.69,0.8654738237243207
1472,27.7,0.8658051689860835
1473,27.71,0.8661365142478462
1474,27.72,0.866467859509609
1475,27.73,0.8667992047713717
1476,27.74,0.8671305500331346
1477,27.77,0.8674618952948973
1478,27.79,0.8677932405566601
1479,27.8,0.8681245858184228
1480,27.83,0.8687872763419483
1481,27.84,0.8691186216037111
1482,27.88,0.8697813121272365
1483,27.9,0.8701126573889993
1484,27.91,0.8711066931742876
1485,27.92,0.8717693836978131
1486,27.93,0.8721007289595759
1487,27.94,0.8724320742213386
1488,27.95,0.8727634194831014
1489,27.96,0.8730947647448641
1490,27.97,0.873426110006627
1491,28.0,0.8737574552683897
1492,28.01,0.8740888005301524
1493,28.03,0.8747514910536779
1494,28.04,0.8750828363154407
1495,28.05,0.8754141815772034
1496,28.08,0.8760768721007289
1497,28.09,0.8767395626242545
1498,28.12,0.8770709078860173
1499,28.14,0.8777335984095428
1500,28.15,0.8780649436713055
1501,28.16,0.8783962889330682
1502,28.24,0.8790589794565937
1503,28.26,0.8793903247183565
1504,28.31,0.8803843605036448
1505,28.33,0.8807157057654076
1506,28.38,0.8813783962889331
1507,28.42,0.8817097415506958
1508,28.43,0.8820410868124586
1509,28.46,0.8823724320742213
1510,28.53,0.882703777335984
1511,28.56,0.8830351225977469
1512,28.63,0.8833664678595096
1513,28.71,0.8840291583830351
1514,28.74,0.8843605036447979
1515,28.76,0.8846918489065606
1516,28.82,0.8850231941683234
1517,28.83,0.8853545394300861
1518,28.85,0.8860172299536117
1519,28.86,0.8863485752153745
1520,28.91,0.8866799204771372
1521,28.93,0.8870112657388999
1522,28.94,0.8873426110006627
1523,28.97,0.8876739562624254
1524,29.06,0.8880053015241882
1525,29.07,0.8886679920477137
1526,29.1,0.8889993373094764
1527,29.11,0.8893306825712393
1528,29.12,0.889662027833002
1529,29.13,0.8899933730947648
1530,29.15,0.8903247183565275
1531,29.18,0.8906560636182903
1532,29.2,0.890987408880053
1533,29.21,0.8916500994035785
1534,29.25,0.892312789927104
1535,29.26,0.8926441351888668
1536,29.27,0.8936381709741551
1537,29.29,0.8946322067594433
1538,29.31,0.8952948972829688
1539,29.32,0.8956262425447317
1540,29.33,0.8959575878064944
1541,29.34,0.8969516235917826
1542,29.36,0.8976143141153081
1543,29.38,0.8982770046388336
1544,29.4,0.8986083499005965
1545,29.43,0.899271040424122
1546,29.44,0.8999337309476475
1547,29.45,0.9005964214711729
1548,29.46,0.9012591119946984
1549,29.47,0.901921802518224
1550,29.49,0.9025844930417495
1551,29.5,0.9029158383035123
1552,29.51,0.903247183565275
1553,29.52,0.9035785288270378
1554,29.55,0.904572564612326
1555,29.56,0.9055666003976143
1556,29.57,0.9058979456593771
1557,29.58,0.9068919814446653
1558,29.59,0.9078860172299537
1559,29.61,0.9085487077534792
1560,29.63,0.9095427435387674
1561,29.64,0.9102054340622929
1562,29.65,0.9108681245858185
1563,29.66,0.911530815109344
1564,29.67,0.9118621603711067
1565,29.68,0.9121935056328695
1566,29.69,0.912856196156395
1567,29.7,0.9138502319416832
1568,29.71,0.9145129224652088
1569,29.72,0.915506958250497
1570,29.73,0.9161696487740225
1571,29.74,0.916832339297548
1572,29.75,0.9174950298210736
1573,29.76,0.9181577203445991
1574,29.77,0.9188204108681246
1575,29.78,0.9191517561298873
1576,29.84,0.9194831013916501
1577,29.85,0.9198144466534128
1578,29.86,0.9208084824387012
1579,29.87,0.9214711729622267
1580,29.88,0.9221338634857521
1581,29.99,0.9224652087475149
1582,30.0,0.9227965540092776
1583,30.02,0.9231278992710404
1584,30.04,0.9234592445328031
1585,30.07,0.923790589794566
1586,30.08,0.9241219350563287
1587,30.09,0.9244532803180915
1588,30.12,0.9247846255798542
1589,30.14,0.925115970841617
1590,30.17,0.9257786613651425
1591,30.19,0.9261100066269052
1592,30.26,0.9264413518886679
1593,30.32,0.9267726971504308
1594,30.72,0.9271040424121935
1595,30.75,0.9274353876739563
1596,30.77,0.927766732935719
1597,30.79,0.9280980781974818
1598,30.84,0.9284294234592445
1599,31.2,0.9287607687210073
1600,31.28,0.92909211398277
1601,31.31,0.9294234592445328
1602,31.35,0.9297548045062956
1603,31.66,0.9300861497680584
1604,31.93,0.9304174950298211
1605,32.18,0.9307488402915838
1606,32.23,0.9310801855533466
1607,32.41,0.9314115308151093
1608,32.42,0.9317428760768721
1609,32.49,0.9320742213386348
1610,32.54,0.9324055666003976
1611,32.58,0.9327369118621603
1612,32.65,0.9330682571239232
1613,32.67,0.9337309476474487
1614,32.72,0.9340622929092114
1615,32.73,0.9343936381709742
1616,32.81,0.9350563286944996
1617,32.92,0.9353876739562624
1618,32.98,0.936050364479788
1619,33.01,0.9363817097415507
1620,33.04,0.9367130550033135
1621,33.06,0.9370444002650762
1622,33.07,0.937375745526839
1623,33.08,0.9377070907886017
1624,33.11,0.9380384360503645
1625,33.19,0.9383697813121272
1626,33.22,0.9390324718356527
1627,33.29,0.9393638170974155
1628,33.42,0.9396951623591783
1629,33.44,0.940026507620941
1630,33.54,0.9403578528827038
1631,33.64,0.9406891981444665
1632,33.69,0.9410205434062293
1633,33.81,0.941351888667992
1634,33.84,0.9416832339297548
1635,33.94,0.9420145791915175
1636,34.07,0.9423459244532804
1637,34.79,0.9426772697150431
1638,34.95,0.9430086149768059
1639,35.05,0.9433399602385686
1640,35.14,0.9436713055003313
1641,35.67,0.9440026507620941
1642,35.73,0.9443339960238568
1643,35.87,0.9446653412856196
1644,35.89,0.9449966865473823
1645,35.95,0.9453280318091452
1646,36.14,0.9456593770709079
1647,36.15,0.9459907223326707
1648,36.22,0.9463220675944334
1649,36.25,0.9466534128561962
1650,36.33,0.9473161033797217
1651,36.57,0.9476474486414844
1652,36.62,0.9479787939032471
1653,36.63,0.94831013916501
1654,36.74,0.9486414844267727
1655,36.77,0.9489728296885355
1656,36.81,0.9493041749502982
1657,36.86,0.949635520212061
1658,36.87,0.9499668654738237
1659,36.88,0.9502982107355865
1660,36.89,0.9506295559973492
1661,36.91,0.950960901259112
1662,37.0,0.9519549370444003
1663,37.05,0.952286282306163
1664,37.09,0.9526176275679258
1665,37.12,0.9529489728296885
1666,37.16,0.9532803180914513
1667,37.21,0.953611663353214
1668,37.3,0.9539430086149768
1669,37.32,0.9542743538767395
1670,37.35,0.9546056991385024
1671,37.36,0.9549370444002651
1672,37.37,0.9552683896620279
1673,37.4,0.9559310801855534
1674,37.42,0.9562624254473161
1675,37.47,0.9565937707090788
1676,37.49,0.9572564612326043
1677,37.54,0.9575878064943671
1678,37.57,0.9579191517561298
1679,37.66,0.9582504970178927
1680,37.67,0.9585818422796554
1681,37.75,0.9589131875414182
1682,37.76,0.9592445328031809
1683,37.9,0.9595758780649437
1684,38.25,0.9599072233267064
1685,38.33,0.9602385685884692
1686,38.58,0.9605699138502319
1687,38.92,0.9609012591119946
1688,38.96,0.9612326043737575
1689,39.04,0.9615639496355202
1690,39.05,0.961895294897283
1691,39.07,0.9622266401590457
1692,39.1,0.9625579854208085
1693,39.11,0.9628893306825712
1694,39.12,0.963220675944334
1695,39.19,0.9635520212060967
1696,39.27,0.9638833664678595
1697,39.28,0.9645460569913851
1698,39.49,0.9648774022531478
1699,39.51,0.9652087475149106
1700,39.54,0.9655400927766733
1701,39.55,0.965871438038436
1702,39.59,0.9662027833001988
1703,39.62,0.9665341285619615
1704,39.76,0.9668654738237243
1705,39.77,0.967196819085487
1706,39.8,0.9678595096090126
1707,39.81,0.9681908548707754
1708,39.84,0.9685222001325381
1709,39.86,0.9688535453943009
1710,40.13,0.9691848906560636
1711,40.87,0.9695162359178264
1712,42.25,0.9698475811795891
1713,42.97,0.9701789264413518
1714,43.32,0.9705102717031147
1715,43.45,0.9708416169648774
1716,43.49,0.9711729622266402
1717,43.55,0.9715043074884029
1718,43.64,0.9718356527501657
1719,43.72,0.9721669980119284
1720,43.88,0.9728296885354539
1721,43.89,0.9731610337972167
1722,43.91,0.9734923790589795
1723,43.92,0.9738237243207423
1724,44.02,0.974155069582505
1725,44.08,0.9744864148442677
1726,44.09,0.9748177601060305
1727,44.15,0.9751491053677932
1728,44.16,0.975480450629556
1729,44.17,0.9758117958913187
1730,44.3,0.9761431411530815
1731,44.31,0.9764744864148442
1732,44.33,0.9768058316766071
1733,44.36,0.9771371769383698
1734,44.47,0.9774685222001326
1735,44.5,0.9777998674618953
1736,44.54,0.9781312127236581
1737,44.83,0.9784625579854208
1738,44.87,0.9787939032471835
1739,45.39,0.9791252485089463
1740,45.49,0.979456593770709
1741,46.44,0.9797879390324719
1742,47.39,0.9801192842942346
1743,47.72,0.9804506295559974
1744,47.79,0.9807819748177601
1745,47.89,0.9811133200795229
1746,48.34,0.9814446653412856
1747,48.77,0.9817760106030484
1748,48.93,0.9821073558648111
1749,49.03,0.9824387011265739
1750,49.43,0.9827700463883366
1751,49.5,0.9831013916500994
1752,49.57,0.9834327369118622
1753,49.65,0.9837640821736249
1754,49.82,0.9840954274353877
1755,49.85,0.9844267726971504
1756,49.87,0.9847581179589132
1757,49.91,0.9850894632206759
1758,49.94,0.9854208084824387
1759,50.12,0.9857521537442014
1760,50.15,0.9860834990059643
1761,50.39,0.986414844267727
1762,50.93,0.9867461895294898
1763,51.58,0.9870775347912525
1764,52.5,0.9874088800530152
1765,53.14,0.987740225314778
1766,53.21,0.9880715705765407
1767,53.4,0.9884029158383035
1768,53.82,0.9887342611000662
1769,54.03,0.989065606361829
1770,54.17,0.9893969516235918
1771,54.2,0.9897282968853546
1772,54.38,0.9900596421471173
1773,54.48,0.9903909874088801
1774,54.56,0.9907223326706428
1775,54.58,0.9910536779324056
1776,54.59,0.9913850231941683
1777,54.89,0.991716368455931
1778,54.99,0.9920477137176938
1779,55.05,0.9923790589794566
1780,55.13,0.9927104042412194
1781,55.2,0.9930417495029821
1782,55.23,0.9933730947647449
1783,55.24,0.9937044400265076
1784,55.35,0.9940357852882704
1785,55.4,0.9943671305500331
1786,55.45,0.9946984758117959
1787,55.47,0.9950298210735586
1788,55.48,0.9953611663353215
1789,55.49,0.9956925115970842
1790,55.52,0.9960238568588469
1791,55.57,0.9963552021206097
1792,55.69,0.9966865473823724
1793,55.72,0.9970178926441352
1794,55.75,0.9973492379058979
1795,55.79,0.9976805831676607
1796,55.88,0.9980119284294234
1797,55.92,0.9983432736911863
1798,55.96,0.998674618952949
1799,55.99,0.9990059642147118
1800,56.05,0.9993373094764745
1801,56.16,0.9996686547382373
1802,56.17,1.0


==> csv_data/cdf_predictions_data.csv <==
,fed_x,fed_y,central_x,central_y
0,5.6678286,0.0003313452617627568,-8.846218,0.0003313452617627568
1,5.734112,0.0006626905235255136,-6.286557,0.0006626905235255136
2,5.912094,0.0009940357852882703,-4.9437904,0.0009940357852882703
3,5.997904,0.0013253810470510272,-4.900333,0.0013253810470510272
4,6.014987,0.0016567263088137839,-4.697576,0.0016567263088137839
5,6.0596704,0.0019880715705765406,-4.2873816,0.0019880715705765406
6,6.090773,0.0023194168323392977,-3.7037175,0.0023194168323392977
7,6.1009893,0.0026507620941020544,-3.6609764,0.0026507620941020544
8,6.1376553,0.002982107355864811,-2.7640464,0.002982107355864811
9,6.150489,0.0033134526176275677,-2.7099454,0.0033134526176275677
10,6.2444773,0.003644797879390325,-2.453014,0.003644797879390325
11,6.2763157,0.003976143141153081,-2.1802077,0.003976143141153081
12,6.2959943,0.004307488402915839,-2.1363244,0.004307488402915839
13,6.314453,0.004638833664678595,-1.92665,0.004638833664678595
14,6.325761,0.004970178926441352,-1.8207977,0.004970178926441352
15,6.3928375,0.005301524188204109,-1.7209464,0.005301524188204109
16,6.424452,0.005632869449966865,-1.6951911,0.005632869449966865
17,6.440037,0.005964214711729622,-1.5404356,0.005964214711729622
18,6.4589767,0.006295559973492379,-1.4335892,0.006295559973492379
19,6.479409,0.0066269052352551355,-1.3575325,0.0066269052352551355
20,6.499735,0.006958250497017893,-1.2985659,0.006958250497017893
21,6.5033045,0.00728959575878065,-1.0372424,0.00728959575878065
22,6.5158267,0.007620941020543406,-0.78653634,0.007620941020543406
23,6.5162444,0.007952286282306162,-0.6553979,0.007952286282306162
24,6.543812,0.00828363154406892,-0.57062125,0.00828363154406892
25,6.5443535,0.008614976805831677,-0.43296608,0.008614976805831677
26,6.573831,0.008946322067594433,-0.38232997,0.008946322067594433
27,6.575531,0.00927766732935719,-0.16661754,0.00927766732935719
28,6.5814104,0.009609012591119947,-0.099209756,0.009609012591119947
29,6.5858574,0.009940357852882704,0.015667051,0.009940357852882704
30,6.5910287,0.01027170311464546,0.058323532,0.01027170311464546
31,6.5948296,0.010603048376408217,0.20826216,0.010603048376408217
32,6.5958014,0.010934393638170975,0.28048915,0.010934393638170975
33,6.5981913,0.01126573889993373,0.4230215,0.01126573889993373
34,6.598994,0.011597084161696488,0.5514461,0.011597084161696488
35,6.6109676,0.011928429423459244,0.5747218,0.011928429423459244
36,6.6121492,0.012259774685222002,0.58477604,0.012259774685222002
37,6.6271925,0.012591119946984758,0.6740798,0.012591119946984758
38,6.6331806,0.012922465208747515,0.8123741,0.012922465208747515
39,6.635976,0.013253810470510271,0.8493476,0.013253810470510271
40,6.6411934,0.013585155732273028,0.9161409,0.013585155732273028
41,6.6494884,0.013916500994035786,0.92523015,0.013916500994035786
42,6.6536903,0.014247846255798542,0.92740464,0.014247846255798542
43,6.656423,0.0145791915175613,0.9365431,0.0145791915175613
44,6.6582565,0.014910536779324055,0.9673829,0.014910536779324055
45,6.6624928,0.015241882041086813,1.1125637,0.015241882041086813
46,6.688732,0.015573227302849569,1.130751,0.015573227302849569
47,6.6925383,0.015904572564612324,1.132635,0.015904572564612324
48,6.6990266,0.016235917826375082,1.150748,0.016235917826375082
49,6.6998873,0.01656726308813784,1.1880463,0.01656726308813784
50,6.7126856,0.016898608349900597,1.1963127,0.016898608349900597
51,6.714793,0.017229953611663355,1.2836474,0.017229953611663355
52,6.7188535,0.01756129887342611,1.3292224,0.01756129887342611
53,6.7257214,0.017892644135188866,1.3840907,0.017892644135188866
54,6.737707,0.018223989396951624,1.3876989,0.018223989396951624
55,6.7408657,0.01855533465871438,1.5178622,0.01855533465871438
56,6.7486715,0.018886679920477135,1.5486274,0.018886679920477135
57,6.778778,0.019218025182239893,1.5661852,0.019218025182239893
58,6.779462,0.01954937044400265,1.5671337,0.01954937044400265
59,6.796199,0.019880715705765408,1.5972706,0.019880715705765408
60,6.8153896,0.020212060967528166,1.5995877,0.020212060967528166
61,6.8202085,0.02054340622929092,1.6489682,0.02054340622929092
62,6.824886,0.020874751491053677,1.6548553,0.020874751491053677
63,6.8295517,0.021206096752816435,1.6786478,0.021206096752816435
64,6.8322105,0.021537442014579192,1.7466882,0.021537442014579192
65,6.8367443,0.02186878727634195,1.7563819,0.02186878727634195
66,6.85186,0.022200132538104704,1.8292832,0.022200132538104704
67,6.860591,0.02253147779986746,1.8445172,0.02253147779986746
68,6.861253,0.02286282306163022,1.8532639,0.02286282306163022
69,6.8617077,0.023194168323392977,1.8746065,0.023194168323392977
70,6.8950577,0.02352551358515573,1.8755237,0.02352551358515573
71,6.900597,0.02385685884691849,1.9068317,0.02385685884691849
72,6.9063044,0.024188204108681246,1.9256382,0.024188204108681246
73,6.908885,0.024519549370444003,1.9336436,0.024519549370444003
74,6.915126,0.02485089463220676,1.9374628,0.02485089463220676
75,6.926195,0.025182239893969515,1.93898,0.025182239893969515
76,6.93222,0.025513585155732273,1.9540628,0.025513585155732273
77,6.938915,0.02584493041749503,1.9713755,0.02584493041749503
78,6.944734,0.026176275679257788,1.9801626,0.026176275679257788
79,6.9574833,0.026507620941020542,1.9805346,0.026507620941020542
80,6.961405,0.0268389662027833,2.0041978,0.0268389662027833
81,6.9757814,0.027170311464546057,2.020939,0.027170311464546057
82,6.9995575,0.027501656726308814,2.0257924,0.027501656726308814
83,7.013297,0.027833001988071572,2.030023,0.027833001988071572
84,7.022973,0.028164347249834326,2.0323963,0.028164347249834326
85,7.028756,0.028495692511597084,2.0640202,0.028495692511597084
86,7.0352106,0.02882703777335984,2.0735478,0.02882703777335984
87,7.037697,0.0291583830351226,2.0952816,0.0291583830351226
88,7.0379534,0.029489728296885353,2.1173215,0.029489728296885353
89,7.0428867,0.02982107355864811,2.11733,0.02982107355864811
90,7.068857,0.030152418820410868,2.1216,0.030152418820410868
91,7.0797205,0.030483764082173626,2.1306255,0.030483764082173626
92,7.0834045,0.030815109343936383,2.1338916,0.030815109343936383
93,7.108653,0.031146454605699137,2.1427727,0.031146454605699137
94,7.1367626,0.031477799867461895,2.1494515,0.031477799867461895
95,7.1387033,0.03180914512922465,2.1535914,0.03180914512922465
96,7.1432576,0.03214049039098741,2.1599386,0.03214049039098741
97,7.147718,0.032471835652750164,2.1641068,0.032471835652750164
98,7.156556,0.032803180914512925,2.1651807,0.032803180914512925
99,7.1642694,0.03313452617627568,2.1822228,0.03313452617627568
100,7.1648436,0.03346587143803843,2.2132869,0.03346587143803843
101,7.1687236,0.033797216699801194,2.2208176,0.033797216699801194
102,7.170164,0.03412856196156395,2.234522,0.03412856196156395
103,7.17029,0.03445990722332671,2.2651553,0.03445990722332671
104,7.171244,0.03479125248508946,2.2814574,0.03479125248508946
105,7.17214,0.03512259774685222,2.3056056,0.03512259774685222
106,7.174492,0.03545394300861498,2.3132815,0.03545394300861498
107,7.1773615,0.03578528827037773,2.3175478,0.03578528827037773
108,7.178355,0.036116633532140494,2.3248074,0.036116633532140494
109,7.181315,0.03644797879390325,2.344894,0.03644797879390325
110,7.1879787,0.036779324055666,2.372136,0.036779324055666
111,7.191197,0.03711066931742876,2.391759,0.03711066931742876
112,7.196636,0.03744201457919152,2.4010048,0.03744201457919152
113,7.202644,0.03777335984095427,2.4054615,0.03777335984095427
114,7.215067,0.03810470510271703,2.4186826,0.03810470510271703
115,7.2239285,0.038436050364479786,2.4395852,0.038436050364479786
116,7.22853,0.03876739562624255,2.455288,0.03876739562624255
117,7.2300634,0.0390987408880053,2.4558702,0.0390987408880053
118,7.23816,0.039430086149768055,2.4595976,0.039430086149768055
119,7.2497168,0.039761431411530816,2.461076,0.039761431411530816
120,7.255213,0.04009277667329357,2.462222,0.04009277667329357
121,7.2639704,0.04042412193505633,2.4753242,0.04042412193505633
122,7.269228,0.040755467196819085,2.4777129,0.040755467196819085
123,7.284381,0.04108681245858184,2.4921916,0.04108681245858184
124,7.2940083,0.0414181577203446,2.4969862,0.0414181577203446
125,7.294943,0.041749502982107355,2.5451777,0.041749502982107355
126,7.313161,0.042080848243870116,2.5562286,0.042080848243870116
127,7.31954,0.04241219350563287,2.562672,0.04241219350563287
128,7.3212585,0.042743538767395624,2.588847,0.042743538767395624
129,7.327134,0.043074884029158385,2.6142576,0.043074884029158385
130,7.3435545,0.04340622929092114,2.6187015,0.04340622929092114
131,7.364086,0.0437375745526839,2.6461775,0.0437375745526839
132,7.3660226,0.044068919814446654,2.6549838,0.044068919814446654
133,7.367113,0.04440026507620941,2.6634448,0.04440026507620941
134,7.374091,0.04473161033797217,2.664411,0.04473161033797217
135,7.38776,0.04506295559973492,2.6750352,0.04506295559973492
136,7.392541,0.04539430086149768,2.6953096,0.04539430086149768
137,7.3926897,0.04572564612326044,2.7225866,0.04572564612326044
138,7.409734,0.04605699138502319,2.7512043,0.04605699138502319
139,7.4115644,0.04638833664678595,2.759228,0.04638833664678595
140,7.4137125,0.04671968190854871,2.7657762,0.04671968190854871
141,7.4280996,0.04705102717031146,2.77282,0.04705102717031146
142,7.430942,0.04738237243207422,2.7901268,0.04738237243207422
143,7.431156,0.04771371769383698,2.8190534,0.04771371769383698
144,7.432456,0.04804506295559974,2.8423414,0.04804506295559974
145,7.434312,0.04837640821736249,2.8491507,0.04837640821736249
146,7.438119,0.048707753479125246,2.8499393,0.048707753479125246
147,7.442255,0.04903909874088801,2.8516355,0.04903909874088801
148,7.4451013,0.04937044400265076,2.8520799,0.04937044400265076
149,7.449891,0.04970178926441352,2.9041731,0.04970178926441352
150,7.453163,0.050033134526176276,2.938226,0.050033134526176276
151,7.4598103,0.05036447978793903,2.9415143,0.05036447978793903
152,7.4696054,0.05069582504970179,2.9653165,0.05069582504970179
153,7.506009,0.051027170311464545,2.9759254,0.051027170311464545
154,7.5077147,0.051358515573227306,2.976962,0.051358515573227306
155,7.5099354,0.05168986083499006,2.9953222,0.05168986083499006
156,7.5184937,0.052021206096752814,2.995616,0.052021206096752814
157,7.521013,0.052352551358515576,3.0055218,0.052352551358515576
158,7.5224495,0.05268389662027833,3.0061047,0.05268389662027833
159,7.523075,0.053015241882041084,3.0183413,0.053015241882041084
160,7.533309,0.053346587143803845,3.0229688,0.053346587143803845
161,7.536992,0.0536779324055666,3.0402763,0.0536779324055666
162,7.5370064,0.05400927766732936,3.058602,0.05400927766732936
163,7.543809,0.054340622929092114,3.0614345,0.054340622929092114
164,7.5504985,0.05467196819085487,3.0748456,0.05467196819085487
165,7.5509853,0.05500331345261763,3.0810041,0.05500331345261763
166,7.552204,0.05533465871438038,3.1042755,0.05533465871438038
167,7.554058,0.055666003976143144,3.1223533,0.055666003976143144
168,7.5552034,0.0559973492379059,3.131693,0.0559973492379059
169,7.5562716,0.05632869449966865,3.1327639,0.05632869449966865
170,7.5633144,0.05666003976143141,3.1362286,0.05666003976143141
171,7.563736,0.05699138502319417,3.1578383,0.05699138502319417
172,7.5657816,0.05732273028495693,3.1644943,0.05732273028495693
173,7.573922,0.05765407554671968,3.1655343,0.05765407554671968
174,7.5791397,0.05798542080848244,3.1753452,0.05798542080848244
175,7.586644,0.0583167660702452,3.1802194,0.0583167660702452
176,7.5878963,0.05864811133200795,3.1871283,0.05864811133200795
177,7.592492,0.058979456593770706,3.1885035,0.058979456593770706
178,7.594385,0.05931080185553347,3.205315,0.05931080185553347
179,7.5991364,0.05964214711729622,3.2093673,0.05964214711729622
180,7.600483,0.05997349237905898,3.2202258,0.05997349237905898
181,7.612465,0.060304837640821736,3.2415676,0.060304837640821736
182,7.6179857,0.06063618290258449,3.2476494,0.06063618290258449
183,7.6201906,0.06096752816434725,3.2500248,0.06096752816434725
184,7.635482,0.061298873426110005,3.2545786,0.061298873426110005
185,7.637874,0.061630218687872766,3.2725499,0.061630218687872766
186,7.6405306,0.06196156394963552,3.2851932,0.06196156394963552
187,7.6450453,0.062292909211398274,3.2973282,0.062292909211398274
188,7.6502333,0.06262425447316103,3.3082495,0.06262425447316103
189,7.6518574,0.06295559973492379,3.309758,0.06295559973492379
190,7.689295,0.06328694499668655,3.314663,0.06328694499668655
191,7.699377,0.0636182902584493,3.3282423,0.0636182902584493
192,7.7044783,0.06394963552021206,3.33018,0.06394963552021206
193,7.709815,0.06428098078197482,3.341608,0.06428098078197482
194,7.71307,0.06461232604373758,3.3760467,0.06461232604373758
195,7.7140403,0.06494367130550033,3.3829937,0.06494367130550033
196,7.7146387,0.06527501656726309,3.3841434,0.06527501656726309
197,7.715005,0.06560636182902585,3.395207,0.06560636182902585
198,7.716016,0.0659377070907886,3.4206445,0.0659377070907886
199,7.725093,0.06626905235255136,3.4691122,0.06626905235255136
200,7.7264557,0.06660039761431412,3.469242,0.06660039761431412
201,7.7281904,0.06693174287607687,3.4820027,0.06693174287607687
202,7.7301292,0.06726308813783963,3.5037181,0.06726308813783963
203,7.7417526,0.06759443339960239,3.5104141,0.06759443339960239
204,7.754038,0.06792577866136515,3.5359883,0.06792577866136515
205,7.7560625,0.0682571239231279,3.5470738,0.0682571239231279
206,7.7573843,0.06858846918489066,3.5550842,0.06858846918489066
207,7.760092,0.06891981444665342,3.5682507,0.06891981444665342
208,7.7676353,0.06925115970841617,3.5687842,0.06925115970841617
209,7.774957,0.06958250497017893,3.5733063,0.06958250497017893
210,7.7770224,0.06991385023194169,3.5745728,0.06991385023194169
211,7.7943316,0.07024519549370443,3.5843353,0.07024519549370443
212,7.8026094,0.0705765407554672,3.6010175,0.0705765407554672
213,7.802822,0.07090788601722996,3.6041656,0.07090788601722996
214,7.805132,0.0712392312789927,3.6303298,0.0712392312789927
215,7.808354,0.07157057654075547,3.6424935,0.07157057654075547
216,7.8129654,0.07190192180251823,3.6529093,0.07190192180251823
217,7.8143997,0.07223326706428099,3.6572995,0.07223326706428099
218,7.8194427,0.07256461232604373,3.6779003,0.07256461232604373
219,7.820551,0.0728959575878065,3.699113,0.0728959575878065
220,7.826477,0.07322730284956926,3.7058625,0.07322730284956926
221,7.8279805,0.073558648111332,3.71377,0.073558648111332
222,7.828353,0.07388999337309476,3.7169695,0.07388999337309476
223,7.830724,0.07422133863485753,3.7462525,0.07422133863485753
224,7.833563,0.07455268389662027,3.7534294,0.07455268389662027
225,7.8361287,0.07488402915838303,3.75391,0.07488402915838303
226,7.8502417,0.0752153744201458,3.7603955,0.0752153744201458
227,7.856731,0.07554671968190854,3.7633226,0.07554671968190854
228,7.8626347,0.0758780649436713,3.7874203,0.0758780649436713
229,7.866024,0.07620941020543406,3.7874687,0.07620941020543406
230,7.8829155,0.07654075546719682,3.796568,0.07654075546719682
231,7.8839846,0.07687210072895957,3.7971363,0.07687210072895957
232,7.8840084,0.07720344599072233,3.815805,0.07720344599072233
233,7.9050994,0.0775347912524851,3.8170953,0.0775347912524851
234,7.9079456,0.07786613651424784,3.8231604,0.07786613651424784
235,7.9115744,0.0781974817760106,3.833781,0.0781974817760106
236,7.9158316,0.07852882703777336,3.8366494,0.07852882703777336
237,7.9164295,0.07886017229953611,3.8408785,0.07886017229953611
238,7.9187155,0.07919151756129887,3.8470855,0.07919151756129887
239,7.930298,0.07952286282306163,3.8539143,0.07952286282306163
240,7.940685,0.0798542080848244,3.8564525,0.0798542080848244
241,7.9443436,0.08018555334658714,3.8605652,0.08018555334658714
242,7.9507527,0.0805168986083499,3.8695414,0.0805168986083499
243,7.951248,0.08084824387011266,3.8737288,0.08084824387011266
244,7.9557047,0.08117958913187541,3.876044,0.08117958913187541
245,7.956627,0.08151093439363817,3.879478,0.08151093439363817
246,7.95751,0.08184227965540093,3.880845,0.08184227965540093
247,7.9618053,0.08217362491716368,3.8846798,0.08217362491716368
248,7.965253,0.08250497017892644,3.8883252,0.08250497017892644
249,7.9677186,0.0828363154406892,3.8884864,0.0828363154406892
250,7.968499,0.08316766070245195,3.8886328,0.08316766070245195
251,7.984227,0.08349900596421471,3.8919392,0.08349900596421471
252,7.984782,0.08383035122597747,3.9039106,0.08383035122597747
253,7.9848337,0.08416169648774023,3.9041371,0.08416169648774023
254,7.988065,0.08449304174950298,3.9078135,0.08449304174950298
255,7.989048,0.08482438701126574,3.9248047,0.08482438701126574
256,7.990547,0.0851557322730285,3.9438148,0.0851557322730285
257,7.999705,0.08548707753479125,3.944523,0.08548707753479125
258,7.9999704,0.08581842279655401,3.9785185,0.08581842279655401
259,8.012926,0.08614976805831677,3.9858232,0.08614976805831677
260,8.017735,0.08648111332007952,3.9869587,0.08648111332007952
261,8.022078,0.08681245858184228,3.9872699,0.08681245858184228
262,8.027091,0.08714380384360504,4.009083,0.08714380384360504
263,8.032726,0.0874751491053678,4.0174704,0.0874751491053678
264,8.035683,0.08780649436713055,4.0196133,0.08780649436713055
265,8.038291,0.08813783962889331,4.0214176,0.08813783962889331
266,8.039347,0.08846918489065607,4.037042,0.08846918489065607
267,8.060082,0.08880053015241882,4.0371284,0.08880053015241882
268,8.060413,0.08913187541418158,4.039062,0.08913187541418158
269,8.062019,0.08946322067594434,4.046855,0.08946322067594434
270,8.065173,0.08979456593770709,4.0545883,0.08979456593770709
271,8.069997,0.09012591119946985,4.0608954,0.09012591119946985
272,8.104121,0.09045725646123261,4.06278,0.09045725646123261
273,8.104529,0.09078860172299535,4.065745,0.09078860172299535
274,8.104713,0.09111994698475812,4.0726457,0.09111994698475812
275,8.104891,0.09145129224652088,4.0806866,0.09145129224652088
276,8.10663,0.09178263750828364,4.089058,0.09178263750828364
277,8.110187,0.09211398277004638,4.095536,0.09211398277004638
278,8.112793,0.09244532803180915,4.0965085,0.09244532803180915
279,8.114576,0.0927766732935719,4.0968065,0.0927766732935719
280,8.116774,0.09310801855533465,4.1371865,0.09310801855533465
281,8.135833,0.09343936381709742,4.148598,0.09343936381709742
282,8.146574,0.09377070907886018,4.156287,0.09377070907886018
283,8.154532,0.09410205434062292,4.1822658,0.09410205434062292
284,8.157117,0.09443339960238568,4.187098,0.09443339960238568
285,8.159187,0.09476474486414845,4.1880236,0.09476474486414845
286,8.160085,0.0950960901259112,4.189387,0.0950960901259112
287,8.160801,0.09542743538767395,4.203206,0.09542743538767395
288,8.16106,0.09575878064943671,4.218841,0.09575878064943671
289,8.165802,0.09609012591119948,4.2242556,0.09609012591119948
290,8.166663,0.09642147117296222,4.2246294,0.09642147117296222
291,8.167905,0.09675281643472498,4.23425,0.09675281643472498
292,8.167912,0.09708416169648774,4.2661943,0.09708416169648774
293,8.168247,0.09741550695825049,4.2794123,0.09741550695825049
294,8.173919,0.09774685222001325,4.2844086,0.09774685222001325
295,8.174322,0.09807819748177601,4.2941914,0.09807819748177601
296,8.179262,0.09840954274353876,4.307766,0.09840954274353876
297,8.18285,0.09874088800530152,4.3212605,0.09874088800530152
298,8.200012,0.09907223326706428,4.3303657,0.09907223326706428
299,8.205794,0.09940357852882704,4.334307,0.09940357852882704
300,8.207316,0.09973492379058979,4.3359265,0.09973492379058979
301,8.210397,0.10006626905235255,4.337358,0.10006626905235255
302,8.218782,0.10039761431411531,4.3375487,0.10039761431411531
303,8.2192955,0.10072895957587806,4.3397303,0.10072895957587806
304,8.225706,0.10106030483764082,4.3403683,0.10106030483764082
305,8.226652,0.10139165009940358,4.3512516,0.10139165009940358
306,8.230896,0.10172299536116633,4.351663,0.10172299536116633
307,8.238471,0.10205434062292909,4.3516912,0.10205434062292909
308,8.24389,0.10238568588469185,4.3628983,0.10238568588469185
309,8.249613,0.10271703114645461,4.3652296,0.10271703114645461
310,8.257761,0.10304837640821736,4.368377,0.10304837640821736
311,8.267274,0.10337972166998012,4.3700523,0.10337972166998012
312,8.268506,0.10371106693174288,4.374616,0.10371106693174288
313,8.271279,0.10404241219350563,4.3765078,0.10404241219350563
314,8.27159,0.10437375745526839,4.384917,0.10437375745526839
315,8.272514,0.10470510271703115,4.401048,0.10470510271703115
316,8.282572,0.1050364479787939,4.409215,0.1050364479787939
317,8.282638,0.10536779324055666,4.4287877,0.10536779324055666
318,8.283524,0.10569913850231942,4.42906,0.10569913850231942
319,8.300781,0.10603048376408217,4.4342055,0.10603048376408217
320,8.303675,0.10636182902584493,4.435133,0.10636182902584493
321,8.304257,0.10669317428760769,4.4444156,0.10669317428760769
322,8.306943,0.10702451954937045,4.479736,0.10702451954937045
323,8.307075,0.1073558648111332,4.4862456,0.1073558648111332
324,8.307823,0.10768721007289596,4.4993224,0.10768721007289596
325,8.311596,0.10801855533465872,4.499515,0.10801855533465872
326,8.312786,0.10834990059642147,4.520065,0.10834990059642147
327,8.313929,0.10868124585818423,4.5276046,0.10868124585818423
328,8.323871,0.10901259111994699,4.532604,0.10901259111994699
329,8.32805,0.10934393638170974,4.541446,0.10934393638170974
330,8.339463,0.1096752816434725,4.5500145,0.1096752816434725
331,8.339479,0.11000662690523526,4.554274,0.11000662690523526
332,8.340925,0.110337972166998,4.558992,0.110337972166998
333,8.346941,0.11066931742876077,4.5625887,0.11066931742876077
334,8.348638,0.11100066269052353,4.5669494,0.11100066269052353
335,8.348789,0.11133200795228629,4.5800376,0.11133200795228629
336,8.35281,0.11166335321404904,4.5802584,0.11166335321404904
337,8.353068,0.1119946984758118,4.5810046,0.1119946984758118
338,8.36112,0.11232604373757456,4.5816464,0.11232604373757456
339,8.361366,0.1126573889993373,4.5835853,0.1126573889993373
340,8.364393,0.11298873426110007,4.597494,0.11298873426110007
341,8.366991,0.11332007952286283,4.6074347,0.11332007952286283
342,8.3765545,0.11365142478462557,4.6076865,0.11365142478462557
343,8.380142,0.11398277004638833,4.612579,0.11398277004638833
344,8.381675,0.1143141153081511,4.6143737,0.1143141153081511
345,8.39331,0.11464546056991386,4.6173596,0.11464546056991386
346,8.3979025,0.1149768058316766,4.644589,0.1149768058316766
347,8.400138,0.11530815109343936,4.6507607,0.11530815109343936
348,8.404374,0.11563949635520213,4.653883,0.11563949635520213
349,8.404809,0.11597084161696487,4.658076,0.11597084161696487
350,8.408862,0.11630218687872763,4.673613,0.11630218687872763
351,8.415684,0.1166335321404904,4.676346,0.1166335321404904
352,8.424649,0.11696487740225314,4.67862,0.11696487740225314
353,8.427115,0.1172962226640159,4.6798854,0.1172962226640159
354,8.428003,0.11762756792577866,4.6826806,0.11762756792577866
355,8.430608,0.11795891318754141,4.6836753,0.11795891318754141
356,8.433956,0.11829025844930417,4.690167,0.11829025844930417
357,8.437899,0.11862160371106693,4.6918044,0.11862160371106693
358,8.4449625,0.1189529489728297,4.6946945,0.1189529489728297
359,8.451366,0.11928429423459244,4.6996403,0.11928429423459244
360,8.453986,0.1196156394963552,4.704346,0.1196156394963552
361,8.460965,0.11994698475811796,4.7063136,0.11994698475811796
362,8.463411,0.12027833001988071,4.7068524,0.12027833001988071
363,8.46385,0.12060967528164347,4.710646,0.12060967528164347
364,8.473863,0.12094102054340623,4.725821,0.12094102054340623
365,8.48034,0.12127236580516898,4.7375965,0.12127236580516898
366,8.483203,0.12160371106693174,4.7519007,0.12160371106693174
367,8.49696,0.1219350563286945,4.75817,0.1219350563286945
368,8.500679,0.12226640159045726,4.759893,0.12226640159045726
369,8.502402,0.12259774685222001,4.764206,0.12259774685222001
370,8.504048,0.12292909211398277,4.7655616,0.12292909211398277
371,8.506396,0.12326043737574553,4.771691,0.12326043737574553
372,8.506644,0.12359178263750828,4.7742743,0.12359178263750828
373,8.508884,0.12392312789927104,4.794449,0.12392312789927104
374,8.5158205,0.1242544731610338,4.8016167,0.1242544731610338
375,8.517542,0.12458581842279655,4.8064756,0.12458581842279655
376,8.522615,0.12491716368455931,4.817221,0.12491716368455931
377,8.526643,0.12524850894632206,4.8343997,0.12524850894632206
378,8.527575,0.12557985420808482,4.83641,0.12557985420808482
379,8.53193,0.12591119946984758,4.8436513,0.12591119946984758
380,8.535734,0.12624254473161034,4.843744,0.12624254473161034
381,8.539504,0.1265738899933731,4.844538,0.1265738899933731
382,8.539924,0.12690523525513586,4.847672,0.12690523525513586
383,8.544201,0.1272365805168986,4.8482533,0.1272365805168986
384,8.5546255,0.12756792577866136,4.8486886,0.12756792577866136
385,8.557759,0.12789927104042412,4.8492413,0.12789927104042412
386,8.564696,0.12823061630218688,4.854103,0.12823061630218688
387,8.569749,0.12856196156394964,4.862257,0.12856196156394964
388,8.571678,0.1288933068257124,4.862834,0.1288933068257124
389,8.573517,0.12922465208747516,4.8710165,0.12922465208747516
390,8.575653,0.1295559973492379,4.8768177,0.1295559973492379
391,8.579626,0.12988734261100066,4.881675,0.12988734261100066
392,8.581478,0.13021868787276342,4.8914194,0.13021868787276342
393,8.582775,0.13055003313452618,4.91553,0.13055003313452618
394,8.585577,0.13088137839628894,4.918738,0.13088137839628894
395,8.595387,0.1312127236580517,4.9266143,0.1312127236580517
396,8.600164,0.13154406891981443,4.9271975,0.13154406891981443
397,8.606315,0.1318754141815772,4.9286437,0.1318754141815772
398,8.608112,0.13220675944333996,4.929841,0.13220675944333996
399,8.617691,0.13253810470510272,4.930502,0.13253810470510272
400,8.620946,0.13286944996686548,4.9386673,0.13286944996686548
401,8.625007,0.13320079522862824,4.9576397,0.13320079522862824
402,8.625244,0.133532140490391,4.9628887,0.133532140490391
403,8.636821,0.13386348575215373,4.9640374,0.13386348575215373
404,8.637592,0.1341948310139165,5.0001607,0.1341948310139165
405,8.638729,0.13452617627567925,5.0083017,0.13452617627567925
406,8.639001,0.13485752153744202,5.013349,0.13485752153744202
407,8.639281,0.13518886679920478,5.0201287,0.13518886679920478
408,8.643091,0.13552021206096754,5.0308747,0.13552021206096754
409,8.650932,0.1358515573227303,5.0338736,0.1358515573227303
410,8.651768,0.13618290258449303,5.0361753,0.13618290258449303
411,8.654026,0.1365142478462558,5.0372066,0.1365142478462558
412,8.657358,0.13684559310801855,5.0382037,0.13684559310801855
413,8.659303,0.13717693836978131,5.0467777,0.13717693836978131
414,8.664381,0.13750828363154408,5.048226,0.13750828363154408
415,8.664965,0.13783962889330684,5.0493903,0.13783962889330684
416,8.667345,0.13817097415506957,5.058648,0.13817097415506957
417,8.668654,0.13850231941683233,5.062423,0.13850231941683233
418,8.670231,0.1388336646785951,5.0641065,0.1388336646785951
419,8.677037,0.13916500994035785,5.082689,0.13916500994035785
420,8.681329,0.13949635520212061,5.0893836,0.13949635520212061
421,8.683762,0.13982770046388338,5.1031175,0.13982770046388338
422,8.6881275,0.14015904572564614,5.104363,0.14015904572564614
423,8.688601,0.14049039098740887,5.1298943,0.14049039098740887
424,8.695858,0.14082173624917163,5.140226,0.14082173624917163
425,8.69912,0.1411530815109344,5.1435046,0.1411530815109344
426,8.701098,0.14148442677269715,5.1482964,0.14148442677269715
427,8.701632,0.1418157720344599,5.1709237,0.1418157720344599
428,8.703886,0.14214711729622267,5.172471,0.14214711729622267
429,8.704043,0.1424784625579854,5.176437,0.1424784625579854
430,8.7056675,0.14280980781974817,5.1813474,0.14280980781974817
431,8.706115,0.14314115308151093,5.2073755,0.14314115308151093
432,8.706493,0.1434724983432737,5.208804,0.1434724983432737
433,8.70876,0.14380384360503645,5.21083,0.14380384360503645
434,8.710351,0.1441351888667992,5.2117977,0.1441351888667992
435,8.715751,0.14446653412856197,5.2159824,0.14446653412856197
436,8.718519,0.1447978793903247,5.2227387,0.1447978793903247
437,8.7275305,0.14512922465208747,5.2282863,0.14512922465208747
438,8.727776,0.14546056991385023,5.2336073,0.14546056991385023
439,8.731222,0.145791915175613,5.2343087,0.145791915175613
440,8.746046,0.14612326043737575,5.2367816,0.14612326043737575
441,8.747529,0.1464546056991385,5.2446218,0.1464546056991385
442,8.75108,0.14678595096090125,5.247072,0.14678595096090125
443,8.755355,0.147117296222664,5.252703,0.147117296222664
444,8.756253,0.14744864148442677,5.2684646,0.14744864148442677
445,8.756783,0.14777998674618953,5.2752414,0.14777998674618953
446,8.762895,0.1481113320079523,5.2838063,0.1481113320079523
447,8.767409,0.14844267726971505,5.306691,0.14844267726971505
448,8.767791,0.1487740225314778,5.315685,0.1487740225314778
449,8.770467,0.14910536779324055,5.3190346,0.14910536779324055
450,8.780489,0.1494367130550033,5.3207498,0.1494367130550033
451,8.782194,0.14976805831676607,5.324066,0.14976805831676607
452,8.784322,0.15009940357852883,5.331753,0.15009940357852883
453,8.785025,0.1504307488402916,5.3379135,0.1504307488402916
454,8.798448,0.15076209410205435,5.342929,0.15076209410205435
455,8.802111,0.15109343936381708,5.3566628,0.15109343936381708
456,8.802838,0.15142478462557984,5.3578224,0.15142478462557984
457,8.80643,0.1517561298873426,5.36585,0.1517561298873426
458,8.8087015,0.15208747514910537,5.3674083,0.15208747514910537
459,8.811664,0.15241882041086813,5.373262,0.15241882041086813
460,8.812962,0.1527501656726309,5.3768334,0.1527501656726309
461,8.8134,0.15308151093439365,5.3803067,0.15308151093439365
462,8.815083,0.15341285619615638,5.3850713,0.15341285619615638
463,8.843776,0.15374420145791914,5.391396,0.15374420145791914
464,8.844132,0.1540755467196819,5.3976045,0.1540755467196819
465,8.844432,0.15440689198144467,5.4035096,0.15440689198144467
466,8.852062,0.15473823724320743,5.409014,0.15473823724320743
467,8.852488,0.1550695825049702,5.4106746,0.1550695825049702
468,8.855254,0.15540092776673295,5.4304,0.15540092776673295
469,8.866919,0.15573227302849568,5.4325194,0.15573227302849568
470,8.870238,0.15606361829025844,5.4360394,0.15606361829025844
471,8.87306,0.1563949635520212,5.4414797,0.1563949635520212
472,8.883447,0.15672630881378397,5.4464173,0.15672630881378397
473,8.897177,0.15705765407554673,5.4466414,0.15705765407554673
474,8.897234,0.1573889993373095,5.452586,0.1573889993373095
475,8.907312,0.15772034459907222,5.453213,0.15772034459907222
476,8.913868,0.15805168986083498,5.453391,0.15805168986083498
477,8.915427,0.15838303512259774,5.4540105,0.15838303512259774
478,8.916203,0.1587143803843605,5.459762,0.1587143803843605
479,8.9162855,0.15904572564612326,5.4606442,0.15904572564612326
480,8.9165,0.15937707090788603,5.4623327,0.15937707090788603
481,8.927132,0.1597084161696488,5.4662557,0.1597084161696488
482,8.938277,0.16003976143141152,5.4683867,0.16003976143141152
483,8.944418,0.16037110669317428,5.4716463,0.16037110669317428
484,8.954323,0.16070245195493704,5.473729,0.16070245195493704
485,8.9715605,0.1610337972166998,5.475819,0.1610337972166998
486,8.980446,0.16136514247846256,5.498835,0.16136514247846256
487,8.98578,0.16169648774022533,5.5058727,0.16169648774022533
488,8.987133,0.16202783300198806,5.507752,0.16202783300198806
489,8.98974,0.16235917826375082,5.5083327,0.16235917826375082
490,8.992181,0.16269052352551358,5.5133758,0.16269052352551358
491,8.998739,0.16302186878727634,5.5228605,0.16302186878727634
492,8.999667,0.1633532140490391,5.5262465,0.1633532140490391
493,9.000823,0.16368455931080186,5.5264926,0.16368455931080186
494,9.003063,0.16401590457256462,5.5266094,0.16401590457256462
495,9.003185,0.16434724983432736,5.5311036,0.16434724983432736
496,9.003841,0.16467859509609012,5.532393,0.16467859509609012
497,9.006518,0.16500994035785288,5.535599,0.16500994035785288
498,9.012242,0.16534128561961564,5.5370355,0.16534128561961564
499,9.014202,0.1656726308813784,5.545138,0.1656726308813784
500,9.027941,0.16600397614314116,5.5546856,0.16600397614314116
501,9.030274,0.1663353214049039,5.55611,0.1663353214049039
502,9.039458,0.16666666666666666,5.563566,0.16666666666666666
503,9.0429,0.16699801192842942,5.565491,0.16699801192842942
504,9.049154,0.16732935719019218,5.5732408,0.16732935719019218
505,9.05385,0.16766070245195494,5.5835357,0.16766070245195494
506,9.05681,0.1679920477137177,5.5931177,0.1679920477137177
507,9.057407,0.16832339297548046,5.5996246,0.16832339297548046
508,9.059125,0.1686547382372432,5.60762,0.1686547382372432
509,9.066637,0.16898608349900596,5.609445,0.16898608349900596
510,9.071263,0.16931742876076872,5.611702,0.16931742876076872
511,9.076504,0.16964877402253148,5.6271963,0.16964877402253148
512,9.079804,0.16998011928429424,5.6366,0.16998011928429424
513,9.082751,0.170311464546057,5.665049,0.170311464546057
514,9.0854435,0.17064280980781976,5.6807303,0.17064280980781976
515,9.086739,0.1709741550695825,5.6863313,0.1709741550695825
516,9.09433,0.17130550033134526,5.689441,0.17130550033134526
517,9.097591,0.17163684559310802,5.690625,0.17163684559310802
518,9.099908,0.17196819085487078,5.6935096,0.17196819085487078
519,9.10949,0.17229953611663354,5.704385,0.17229953611663354
520,9.109905,0.1726308813783963,5.7107553,0.1726308813783963
521,9.111252,0.17296222664015903,5.712417,0.17296222664015903
522,9.113123,0.1732935719019218,5.720317,0.1732935719019218
523,9.117452,0.17362491716368456,5.7311826,0.17362491716368456
524,9.120836,0.17395626242544732,5.731636,0.17395626242544732
525,9.128845,0.17428760768721008,5.7370605,0.17428760768721008
526,9.13258,0.17461895294897284,5.7375813,0.17461895294897284
527,9.132974,0.1749502982107356,5.7376847,0.1749502982107356
528,9.139059,0.17528164347249833,5.7663035,0.17528164347249833
529,9.14042,0.1756129887342611,5.768385,0.1756129887342611
530,9.14196,0.17594433399602386,5.76993,0.17594433399602386
531,9.15056,0.17627567925778662,5.7704678,0.17627567925778662
532,9.15222,0.17660702451954938,5.773369,0.17660702451954938
533,9.154533,0.17693836978131214,5.777688,0.17693836978131214
534,9.156748,0.17726971504307487,5.7805185,0.17726971504307487
535,9.168015,0.17760106030483763,5.7921724,0.17760106030483763
536,9.175107,0.1779324055666004,5.792217,0.1779324055666004
537,9.1813755,0.17826375082836315,5.793165,0.17826375082836315
538,9.182506,0.17859509609012592,5.7943864,0.17859509609012592
539,9.182534,0.17892644135188868,5.7972655,0.17892644135188868
540,9.185508,0.17925778661365144,5.800478,0.17925778661365144
541,9.197258,0.17958913187541417,5.8135047,0.17958913187541417
542,9.205138,0.17992047713717693,5.8157105,0.17992047713717693
543,9.217058,0.1802518223989397,5.8169317,0.1802518223989397
544,9.224354,0.18058316766070245,5.818834,0.18058316766070245
545,9.224665,0.18091451292246521,5.823847,0.18091451292246521
546,9.229994,0.18124585818422798,5.832174,0.18124585818422798
547,9.230103,0.1815772034459907,5.8376584,0.1815772034459907
548,9.232502,0.18190854870775347,5.8440266,0.18190854870775347
549,9.234709,0.18223989396951623,5.8488398,0.18223989396951623
550,9.2370205,0.182571239231279,5.853152,0.182571239231279
551,9.237546,0.18290258449304175,5.864222,0.18290258449304175
552,9.239647,0.18323392975480451,5.867696,0.18323392975480451
553,9.242852,0.18356527501656728,5.87011,0.18356527501656728
554,9.2489605,0.18389662027833,5.8750534,0.18389662027833
555,9.250439,0.18422796554009277,5.882638,0.18422796554009277
556,9.253533,0.18455931080185553,5.8841057,0.18455931080185553
557,9.2567425,0.1848906560636183,5.8930607,0.1848906560636183
558,9.257533,0.18522200132538105,5.9016976,0.18522200132538105
559,9.260983,0.1855533465871438,5.902616,0.1855533465871438
560,9.2630625,0.18588469184890655,5.9027753,0.18588469184890655
561,9.265668,0.1862160371106693,5.906194,0.1862160371106693
562,9.272267,0.18654738237243207,5.906958,0.18654738237243207
563,9.275837,0.18687872763419483,5.908226,0.18687872763419483
564,9.2801075,0.1872100728959576,5.9180946,0.1872100728959576
565,9.283472,0.18754141815772035,5.920132,0.18754141815772035
566,9.285664,0.1878727634194831,5.9275436,0.1878727634194831
567,9.286778,0.18820410868124585,5.9309196,0.18820410868124585
568,9.287198,0.1885354539430086,5.9318233,0.1885354539430086
569,9.28784,0.18886679920477137,5.9373684,0.18886679920477137
570,9.28891,0.18919814446653413,5.939274,0.18919814446653413
571,9.291406,0.1895294897282969,5.9413414,0.1895294897282969
572,9.293514,0.18986083499005965,5.951301,0.18986083499005965
573,9.29376,0.1901921802518224,5.955383,0.1901921802518224
574,9.294232,0.19052352551358515,5.957837,0.19052352551358515
575,9.301868,0.1908548707753479,5.9649897,0.1908548707753479
576,9.309606,0.19118621603711067,5.9660525,0.19118621603711067
577,9.312248,0.19151756129887343,5.9732385,0.19151756129887343
578,9.315407,0.1918489065606362,5.9776235,0.1918489065606362
579,9.317684,0.19218025182239895,5.992578,0.19218025182239895
580,9.327967,0.19251159708416168,5.99427,0.19251159708416168
581,9.328107,0.19284294234592445,5.9983907,0.19284294234592445
582,9.331273,0.1931742876076872,6.0103908,0.1931742876076872
583,9.332069,0.19350563286944997,6.0110974,0.19350563286944997
584,9.332871,0.19383697813121273,6.0146046,0.19383697813121273
585,9.333473,0.1941683233929755,6.019166,0.1941683233929755
586,9.334085,0.19449966865473825,6.0252743,0.19449966865473825
587,9.335232,0.19483101391650098,6.03414,0.19483101391650098
588,9.34464,0.19516235917826374,6.038563,0.19516235917826374
589,9.354676,0.1954937044400265,6.044993,0.1954937044400265
590,9.3560095,0.19582504970178927,6.0455437,0.19582504970178927
591,9.362361,0.19615639496355203,6.050195,0.19615639496355203
592,9.362465,0.1964877402253148,6.0531387,0.1964877402253148
593,9.370783,0.19681908548707752,6.0590057,0.19681908548707752
594,9.371128,0.19715043074884028,6.060826,0.19715043074884028
595,9.389263,0.19748177601060304,6.0661097,0.19748177601060304
596,9.391246,0.1978131212723658,6.06841,0.1978131212723658
597,9.395197,0.19814446653412857,6.071188,0.19814446653412857
598,9.395314,0.19847581179589133,6.071564,0.19847581179589133
599,9.3992605,0.1988071570576541,6.09249,0.1988071570576541
600,9.399642,0.19913850231941682,6.092666,0.19913850231941682
601,9.400658,0.19946984758117958,6.1107926,0.19946984758117958
602,9.4052925,0.19980119284294234,6.1120534,0.19980119284294234
603,9.405661,0.2001325381047051,6.1200995,0.2001325381047051
604,9.407768,0.20046388336646787,6.123636,0.20046388336646787
605,9.408888,0.20079522862823063,6.128598,0.20079522862823063
606,9.416195,0.20112657388999336,6.1294417,0.20112657388999336
607,9.41798,0.20145791915175612,6.1311755,0.20145791915175612
608,9.419416,0.20178926441351888,6.1329126,0.20178926441351888
609,9.427996,0.20212060967528164,6.137107,0.20212060967528164
610,9.429595,0.2024519549370444,6.137526,0.2024519549370444
611,9.433138,0.20278330019880716,6.1453867,0.20278330019880716
612,9.436711,0.20311464546056993,6.171288,0.20311464546056993
613,9.450578,0.20344599072233266,6.172938,0.20344599072233266
614,9.453382,0.20377733598409542,6.189712,0.20377733598409542
615,9.4571495,0.20410868124585818,6.1906986,0.20410868124585818
616,9.462677,0.20444002650762094,6.1915817,0.20444002650762094
617,9.466025,0.2047713717693837,6.1934986,0.2047713717693837
618,9.480181,0.20510271703114646,6.193582,0.20510271703114646
619,9.492018,0.20543406229290923,6.2059927,0.20543406229290923
620,9.496609,0.20576540755467196,6.2204304,0.20576540755467196
621,9.497625,0.20609675281643472,6.2221103,0.20609675281643472
622,9.511268,0.20642809807819748,6.225503,0.20642809807819748
623,9.51151,0.20675944333996024,6.241855,0.20675944333996024
624,9.5180645,0.207090788601723,6.245213,0.207090788601723
625,9.518253,0.20742213386348576,6.2514863,0.20742213386348576
626,9.518791,0.2077534791252485,6.251885,0.2077534791252485
627,9.521317,0.20808482438701126,6.2703166,0.20808482438701126
628,9.536889,0.20841616964877402,6.2822056,0.20841616964877402
629,9.540646,0.20874751491053678,6.284216,0.20874751491053678
630,9.544206,0.20907886017229954,6.288485,0.20907886017229954
631,9.549263,0.2094102054340623,6.3018527,0.2094102054340623
632,9.550843,0.20974155069582506,6.306187,0.20974155069582506
633,9.563597,0.2100728959575878,6.322313,0.2100728959575878
634,9.563938,0.21040424121935056,6.333437,0.21040424121935056
635,9.564713,0.21073558648111332,6.3366446,0.21073558648111332
636,9.56538,0.21106693174287608,6.3392415,0.21106693174287608
637,9.569699,0.21139827700463884,6.339342,0.21139827700463884
638,9.571269,0.2117296222664016,6.3496146,0.2117296222664016
639,9.5755825,0.21206096752816433,6.3669744,0.21206096752816433
640,9.582769,0.2123923127899271,6.3683505,0.2123923127899271
641,9.591226,0.21272365805168986,6.3710084,0.21272365805168986
642,9.592345,0.21305500331345262,6.375029,0.21305500331345262
643,9.593513,0.21338634857521538,6.3814173,0.21338634857521538
644,9.594563,0.21371769383697814,6.384113,0.21371769383697814
645,9.608905,0.2140490390987409,6.3841844,0.2140490390987409
646,9.610927,0.21438038436050363,6.3891206,0.21438038436050363
647,9.613207,0.2147117296222664,6.3926487,0.2147117296222664
648,9.61444,0.21504307488402916,6.3941555,0.21504307488402916
649,9.6227,0.21537442014579192,6.3991175,0.21537442014579192
650,9.628137,0.21570576540755468,6.412564,0.21570576540755468
651,9.633284,0.21603711066931744,6.415624,0.21603711066931744
652,9.638289,0.21636845593108017,6.4172106,0.21636845593108017
653,9.63857,0.21669980119284293,6.4183393,0.21669980119284293
654,9.640594,0.2170311464546057,6.431379,0.2170311464546057
655,9.640989,0.21736249171636846,6.4592056,0.21736249171636846
656,9.64455,0.21769383697813122,6.460798,0.21769383697813122
657,9.64934,0.21802518223989398,6.465225,0.21802518223989398
658,9.65375,0.21835652750165674,6.475204,0.21835652750165674
659,9.654514,0.21868787276341947,6.4826436,0.21868787276341947
660,9.666065,0.21901921802518223,6.487258,0.21901921802518223
661,9.671772,0.219350563286945,6.487647,0.219350563286945
662,9.672247,0.21968190854870775,6.490124,0.21968190854870775
663,9.673126,0.22001325381047052,6.492222,0.22001325381047052
664,9.685886,0.22034459907223328,6.4985433,0.22034459907223328
665,9.687714,0.220675944333996,6.500597,0.220675944333996
666,9.688011,0.22100728959575877,6.5015426,0.22100728959575877
667,9.692984,0.22133863485752153,6.507971,0.22133863485752153
668,9.696797,0.2216699801192843,6.517588,0.2216699801192843
669,9.706348,0.22200132538104705,6.535516,0.22200132538104705
670,9.707661,0.22233267064280982,6.540163,0.22233267064280982
671,9.708293,0.22266401590457258,6.546512,0.22266401590457258
672,9.712382,0.2229953611663353,6.5578074,0.2229953611663353
673,9.7128935,0.22332670642809807,6.560311,0.22332670642809807
674,9.716311,0.22365805168986083,6.5644565,0.22365805168986083
675,9.724029,0.2239893969516236,6.5709357,0.2239893969516236
676,9.727556,0.22432074221338635,6.572176,0.22432074221338635
677,9.746282,0.22465208747514911,6.575504,0.22465208747514911
678,9.749208,0.22498343273691188,6.5770936,0.22498343273691188
679,9.750523,0.2253147779986746,6.5904,0.2253147779986746
680,9.755269,0.22564612326043737,6.6008935,0.22564612326043737
681,9.758555,0.22597746852220013,6.6012464,0.22597746852220013
682,9.762478,0.2263088137839629,6.605522,0.2263088137839629
683,9.7638645,0.22664015904572565,6.619345,0.22664015904572565
684,9.764405,0.22697150430748841,6.621526,0.22697150430748841
685,9.7647,0.22730284956925115,6.6239443,0.22730284956925115
686,9.769148,0.2276341948310139,6.624598,0.2276341948310139
687,9.771943,0.22796554009277667,6.635625,0.22796554009277667
688,9.788809,0.22829688535453943,6.638913,0.22829688535453943
689,9.793037,0.2286282306163022,6.6399827,0.2286282306163022
690,9.802053,0.22895957587806495,6.6400323,0.22895957587806495
691,9.80265,0.2292909211398277,6.640637,0.2292909211398277
692,9.816896,0.22962226640159045,6.6448216,0.22962226640159045
693,9.818475,0.2299536116633532,6.6520076,0.2299536116633532
694,9.818652,0.23028495692511597,6.6586885,0.23028495692511597
695,9.82136,0.23061630218687873,6.6608033,0.23061630218687873
696,9.821884,0.2309476474486415,6.6692877,0.2309476474486415
697,9.831838,0.23127899271040425,6.671513,0.23127899271040425
698,9.840685,0.23161033797216699,6.674247,0.23161033797216699
699,9.842735,0.23194168323392975,6.678025,0.23194168323392975
700,9.845828,0.2322730284956925,6.680072,0.2322730284956925
701,9.858213,0.23260437375745527,6.680694,0.23260437375745527
702,9.865041,0.23293571901921803,6.695995,0.23293571901921803
703,9.865311,0.2332670642809808,6.7035813,0.2332670642809808
704,9.867038,0.23359840954274355,6.706313,0.23359840954274355
705,9.87179,0.23392975480450628,6.7096586,0.23392975480450628
706,9.873082,0.23426110006626905,6.7105684,0.23426110006626905
707,9.876067,0.2345924453280318,6.7184424,0.2345924453280318
708,9.884098,0.23492379058979457,6.7242017,0.23492379058979457
709,9.884871,0.23525513585155733,6.7338305,0.23525513585155733
710,9.891381,0.2355864811133201,6.7345495,0.2355864811133201
711,9.894779,0.23591782637508282,6.7414994,0.23591782637508282
712,9.897582,0.23624917163684558,6.745747,0.23624917163684558
713,9.902038,0.23658051689860835,6.753129,0.23658051689860835
714,9.907862,0.2369118621603711,6.7743297,0.2369118621603711
715,9.908082,0.23724320742213387,6.783915,0.23724320742213387
716,9.908328,0.23757455268389663,6.8140097,0.23757455268389663
717,9.911188,0.2379058979456594,6.819181,0.2379058979456594
718,9.914493,0.23823724320742212,6.827797,0.23823724320742212
719,9.914614,0.23856858846918488,6.8392634,0.23856858846918488
720,9.91855,0.23889993373094764,6.8474574,0.23889993373094764
721,9.91892,0.2392312789927104,6.860195,0.2392312789927104
722,9.920142,0.23956262425447317,6.8625216,0.23956262425447317
723,9.924332,0.23989396951623593,6.863842,0.23989396951623593
724,9.928409,0.24022531477799866,6.8679905,0.24022531477799866
725,9.935404,0.24055666003976142,6.872537,0.24055666003976142
726,9.937316,0.24088800530152418,6.878888,0.24088800530152418
727,9.939691,0.24121935056328694,6.881413,0.24121935056328694
728,9.961055,0.2415506958250497,6.884872,0.2415506958250497
729,9.963625,0.24188204108681247,6.885663,0.24188204108681247
730,9.964647,0.24221338634857523,6.8885784,0.24221338634857523
731,9.970355,0.24254473161033796,6.889771,0.24254473161033796
732,9.971863,0.24287607687210072,6.8993297,0.24287607687210072
733,9.973724,0.24320742213386348,6.911939,0.24320742213386348
734,9.9798155,0.24353876739562624,6.9229746,0.24353876739562624
735,9.980691,0.243870112657389,6.9237933,0.243870112657389
736,9.982174,0.24420145791915177,6.943603,0.24420145791915177
737,9.984636,0.24453280318091453,6.9495425,0.24453280318091453
738,9.985842,0.24486414844267726,6.959202,0.24486414844267726
739,9.987043,0.24519549370444002,6.9745407,0.24519549370444002
740,9.993386,0.24552683896620278,6.979398,0.24552683896620278
741,9.995941,0.24585818422796554,6.9836025,0.24585818422796554
742,9.996478,0.2461895294897283,6.9886923,0.2461895294897283
743,9.997888,0.24652087475149106,6.989557,0.24652087475149106
744,10.007352,0.2468522200132538,6.9944572,0.2468522200132538
745,10.00779,0.24718356527501656,6.996563,0.24718356527501656
746,10.008411,0.24751491053677932,6.998144,0.24751491053677932
747,10.008794,0.24784625579854208,7.0057793,0.24784625579854208
748,10.009573,0.24817760106030484,7.015384,0.24817760106030484
749,10.011282,0.2485089463220676,7.024009,0.2485089463220676
750,10.014235,0.24884029158383036,7.0337143,0.24884029158383036
751,10.015244,0.2491716368455931,7.036346,0.2491716368455931
752,10.016319,0.24950298210735586,7.0439343,0.24950298210735586
753,10.021293,0.24983432736911862,7.046382,0.24983432736911862
754,10.026301,0.25016567263088135,7.0480666,0.25016567263088135
755,10.026364,0.2504970178926441,7.0575285,0.2504970178926441
756,10.026972,0.2508283631544069,7.088499,0.2508283631544069
757,10.037806,0.25115970841616964,7.095409,0.25115970841616964
758,10.03963,0.2514910536779324,7.096547,0.2514910536779324
759,10.046419,0.25182239893969516,7.097818,0.25182239893969516
760,10.047079,0.2521537442014579,7.105943,0.2521537442014579
761,10.049604,0.2524850894632207,7.107026,0.2524850894632207
762,10.05478,0.25281643472498344,7.1106353,0.25281643472498344
763,10.056573,0.2531477799867462,7.114123,0.2531477799867462
764,10.058245,0.25347912524850896,7.1186695,0.25347912524850896
765,10.059104,0.2538104705102717,7.148447,0.2538104705102717
766,10.061893,0.2541418157720345,7.1504846,0.2541418157720345
767,10.067406,0.2544731610337972,7.1517024,0.2544731610337972
768,10.072339,0.25480450629555995,7.153498,0.25480450629555995
769,10.077231,0.2551358515573227,7.1592183,0.2551358515573227
770,10.078804,0.2554671968190855,7.159635,0.2554671968190855
771,10.081529,0.25579854208084823,7.1626525,0.25579854208084823
772,10.092036,0.256129887342611,7.174813,0.256129887342611
773,10.093561,0.25646123260437376,7.1770554,0.25646123260437376
774,10.1068945,0.2567925778661365,7.1773367,0.2567925778661365
775,10.113742,0.2571239231278993,7.1812077,0.2571239231278993
776,10.116375,0.25745526838966204,7.1846085,0.25745526838966204
777,10.121983,0.2577866136514248,7.188396,0.2577866136514248
778,10.123782,0.25811795891318756,7.189962,0.25811795891318756
779,10.125778,0.2584493041749503,7.1916595,0.2584493041749503
780,10.129344,0.25878064943671303,7.2009916,0.25878064943671303
781,10.130712,0.2591119946984758,7.2106843,0.2591119946984758
782,10.131205,0.25944333996023855,7.21643,0.25944333996023855
783,10.131762,0.2597746852220013,7.2263412,0.2597746852220013
784,10.138111,0.2601060304837641,7.2309656,0.2601060304837641
785,10.140505,0.26043737574552683,7.2332425,0.26043737574552683
786,10.140622,0.2607687210072896,7.241509,0.2607687210072896
787,10.141575,0.26110006626905236,7.2424865,0.26110006626905236
788,10.148045,0.2614314115308151,7.2464976,0.2614314115308151
789,10.1505785,0.2617627567925779,7.2503705,0.2617627567925779
790,10.152456,0.26209410205434064,7.2508445,0.26209410205434064
791,10.159184,0.2624254473161034,7.251975,0.2624254473161034
792,10.163925,0.26275679257786616,7.252461,0.26275679257786616
793,10.164321,0.26308813783962887,7.2532473,0.26308813783962887
794,10.17456,0.2634194831013916,7.2666163,0.2634194831013916
795,10.174732,0.2637508283631544,7.2859993,0.2637508283631544
796,10.179076,0.26408217362491715,7.289598,0.26408217362491715
797,10.17928,0.2644135188866799,7.291293,0.2644135188866799
798,10.183366,0.26474486414844267,7.2917833,0.26474486414844267
799,10.18585,0.26507620941020543,7.2935977,0.26507620941020543
800,10.190449,0.2654075546719682,7.29703,0.2654075546719682
801,10.19461,0.26573889993373095,7.3219104,0.26573889993373095
802,10.210204,0.2660702451954937,7.332511,0.2660702451954937
803,10.210817,0.2664015904572565,7.333449,0.2664015904572565
804,10.211695,0.26673293571901924,7.334288,0.26673293571901924
805,10.214958,0.267064280980782,7.336597,0.267064280980782
806,10.2184305,0.2673956262425447,7.336839,0.2673956262425447
807,10.222991,0.26772697150430746,7.3368855,0.26772697150430746
808,10.225876,0.2680583167660702,7.337398,0.2680583167660702
809,10.229278,0.268389662027833,7.3455644,0.268389662027833
810,10.231667,0.26872100728959575,7.346084,0.26872100728959575
811,10.237832,0.2690523525513585,7.3625517,0.2690523525513585
812,10.249319,0.26938369781312127,7.363118,0.26938369781312127
813,10.249665,0.26971504307488403,7.3833766,0.26971504307488403
814,10.251162,0.2700463883366468,7.38602,0.2700463883366468
815,10.277992,0.27037773359840955,7.387172,0.27037773359840955
816,10.283743,0.2707090788601723,7.387862,0.2707090788601723
817,10.286815,0.2710404241219351,7.3909626,0.2710404241219351
818,10.291426,0.27137176938369784,7.395659,0.27137176938369784
819,10.293863,0.2717031146454606,7.399654,0.2717031146454606
820,10.2945795,0.2720344599072233,7.4012713,0.2720344599072233
821,10.298467,0.27236580516898606,7.4026995,0.27236580516898606
822,10.316397,0.2726971504307488,7.4030833,0.2726971504307488
823,10.320297,0.2730284956925116,7.4036326,0.2730284956925116
824,10.326715,0.27335984095427435,7.406359,0.27335984095427435
825,10.331436,0.2736911862160371,7.406591,0.2736911862160371
826,10.331845,0.27402253147779987,7.4069085,0.27402253147779987
827,10.339003,0.27435387673956263,7.418495,0.27435387673956263
828,10.34084,0.2746852220013254,7.4302187,0.2746852220013254
829,10.34162,0.27501656726308815,7.435809,0.27501656726308815
830,10.35116,0.2753479125248509,7.439677,0.2753479125248509
831,10.35227,0.2756792577866137,7.440248,0.2756792577866137
832,10.3639145,0.27601060304837643,7.4439454,0.27601060304837643
833,10.365593,0.27634194831013914,7.448559,0.27634194831013914
834,10.366931,0.2766732935719019,7.459696,0.2766732935719019
835,10.378288,0.27700463883366466,7.4667478,0.27700463883366466
836,10.383184,0.2773359840954274,7.4786315,0.2773359840954274
837,10.384445,0.2776673293571902,7.493017,0.2776673293571902
838,10.387314,0.27799867461895295,7.4934325,0.27799867461895295
839,10.387689,0.2783300198807157,7.5109286,0.2783300198807157
840,10.388098,0.27866136514247847,7.5110507,0.27866136514247847
841,10.39375,0.27899271040424123,7.511351,0.27899271040424123
842,10.396312,0.279324055666004,7.517237,0.279324055666004
843,10.401013,0.27965540092776675,7.524609,0.27965540092776675
844,10.405659,0.2799867461895295,7.52632,0.2799867461895295
845,10.405716,0.2803180914512923,7.5308948,0.2803180914512923
846,10.408726,0.280649436713055,7.5335646,0.280649436713055
847,10.411432,0.28098078197481774,7.538231,0.28098078197481774
848,10.417936,0.2813121272365805,7.5399246,0.2813121272365805
849,10.433535,0.28164347249834326,7.5433774,0.28164347249834326
850,10.43962,0.281974817760106,7.5453024,0.281974817760106
851,10.439774,0.2823061630218688,7.546627,0.2823061630218688
852,10.444744,0.28263750828363154,7.55212,0.28263750828363154
853,10.44478,0.2829688535453943,7.562464,0.2829688535453943
854,10.4481735,0.28330019880715707,7.5655117,0.28330019880715707
855,10.4535265,0.2836315440689198,7.585129,0.2836315440689198
856,10.455066,0.2839628893306826,7.5948763,0.2839628893306826
857,10.466169,0.28429423459244535,7.5962505,0.28429423459244535
858,10.468533,0.2846255798542081,7.6031756,0.2846255798542081
859,10.47194,0.2849569251159708,7.604911,0.2849569251159708
860,10.478329,0.2852882703777336,7.605487,0.2852882703777336
861,10.480398,0.28561961563949634,7.6132617,0.28561961563949634
862,10.485813,0.2859509609012591,7.6154194,0.2859509609012591
863,10.486202,0.28628230616302186,7.619081,0.28628230616302186
864,10.488939,0.2866136514247846,7.6226444,0.2866136514247846
865,10.490668,0.2869449966865474,7.6239395,0.2869449966865474
866,10.49906,0.28727634194831014,7.6240296,0.28727634194831014
867,10.5105715,0.2876076872100729,7.624082,0.2876076872100729
868,10.511333,0.28793903247183567,7.629026,0.28793903247183567
869,10.51441,0.2882703777335984,7.629075,0.2882703777335984
870,10.516493,0.2886017229953612,7.633528,0.2886017229953612
871,10.521722,0.28893306825712395,7.634767,0.28893306825712395
872,10.523554,0.28926441351888665,7.638379,0.28926441351888665
873,10.5272045,0.2895957587806494,7.6385098,0.2895957587806494
874,10.543674,0.2899271040424122,7.642278,0.2899271040424122
875,10.547608,0.29025844930417494,7.671601,0.29025844930417494
876,10.549452,0.2905897945659377,7.678972,0.2905897945659377
877,10.552724,0.29092113982770046,7.68462,0.29092113982770046
878,10.556318,0.2912524850894632,7.6980324,0.2912524850894632
879,10.557514,0.291583830351226,7.7036223,0.291583830351226
880,10.561528,0.29191517561298874,7.71192,0.29191517561298874
881,10.563596,0.2922465208747515,7.714444,0.2922465208747515
882,10.564472,0.29257786613651426,7.746369,0.29257786613651426
883,10.566298,0.292909211398277,7.756111,0.292909211398277
884,10.567637,0.2932405566600398,7.7575927,0.2932405566600398
885,10.568971,0.2935719019218025,7.762429,0.2935719019218025
886,10.570608,0.29390324718356525,7.7680073,0.29390324718356525
887,10.573573,0.294234592445328,7.7962985,0.294234592445328
888,10.575713,0.2945659377070908,7.809529,0.2945659377070908
889,10.578648,0.29489728296885354,7.8111057,0.29489728296885354
890,10.58025,0.2952286282306163,7.8141093,0.2952286282306163
891,10.581158,0.29555997349237906,7.818893,0.29555997349237906
892,10.582267,0.2958913187541418,7.8235974,0.2958913187541418
893,10.588948,0.2962226640159046,7.824763,0.2962226640159046
894,10.590921,0.29655400927766734,7.83173,0.29655400927766734
895,10.59402,0.2968853545394301,7.8367968,0.2968853545394301
896,10.59908,0.29721669980119286,7.836971,0.29721669980119286
897,10.600485,0.2975480450629556,7.843823,0.2975480450629556
898,10.602617,0.29787939032471833,7.8603497,0.29787939032471833
899,10.605509,0.2982107355864811,7.860692,0.2982107355864811
900,10.6130085,0.29854208084824385,7.8607774,0.29854208084824385
901,10.616075,0.2988734261100066,7.8810015,0.2988734261100066
902,10.617269,0.2992047713717694,7.894362,0.2992047713717694
903,10.61991,0.29953611663353213,7.8993354,0.29953611663353213
904,10.626108,0.2998674618952949,7.9039993,0.2998674618952949
905,10.6268015,0.30019880715705766,7.9071183,0.30019880715705766
906,10.630886,0.3005301524188204,7.9263625,0.3005301524188204
907,10.63098,0.3008614976805832,7.927362,0.3008614976805832
908,10.632936,0.30119284294234594,7.9535346,0.30119284294234594
909,10.633328,0.3015241882041087,7.9652777,0.3015241882041087
910,10.638025,0.30185553346587146,7.9735456,0.30185553346587146
911,10.638189,0.30218687872763417,7.9865737,0.30218687872763417
912,10.643157,0.30251822398939693,7.9883018,0.30251822398939693
913,10.64893,0.3028495692511597,7.9993286,0.3028495692511597
914,10.652017,0.30318091451292245,8.000105,0.30318091451292245
915,10.663681,0.3035122597746852,8.002979,0.3035122597746852
916,10.667227,0.303843605036448,8.027955,0.303843605036448
917,10.668764,0.30417495029821073,8.03866,0.30417495029821073
918,10.674131,0.3045062955599735,8.040417,0.3045062955599735
919,10.675742,0.30483764082173626,8.041517,0.30483764082173626
920,10.677018,0.305168986083499,8.046488,0.305168986083499
921,10.679321,0.3055003313452618,8.052692,0.3055003313452618
922,10.681105,0.30583167660702454,8.059408,0.30583167660702454
923,10.682324,0.3061630218687873,8.0682955,0.3061630218687873
924,10.684032,0.30649436713055006,8.071578,0.30649436713055006
925,10.684242,0.30682571239231277,8.105127,0.30682571239231277
926,10.684998,0.3071570576540755,8.106776,0.3071570576540755
927,10.686065,0.3074884029158383,8.127857,0.3074884029158383
928,10.68843,0.30781974817760105,8.130531,0.30781974817760105
929,10.688472,0.3081510934393638,8.134666,0.3081510934393638
930,10.69058,0.30848243870112657,8.143966,0.30848243870112657
931,10.695129,0.30881378396288933,8.159959,0.30881378396288933
932,10.709743,0.3091451292246521,8.163098,0.3091451292246521
933,10.709758,0.30947647448641485,8.17146,0.30947647448641485
934,10.711195,0.3098078197481776,8.175026,0.3098078197481776
935,10.713772,0.3101391650099404,8.186105,0.3101391650099404
936,10.713935,0.31047051027170314,8.207059,0.31047051027170314
937,10.716766,0.3108018555334659,8.211164,0.3108018555334659
938,10.723517,0.3111332007952286,8.212539,0.3111332007952286
939,10.73038,0.31146454605699136,8.213872,0.31146454605699136
940,10.741661,0.3117958913187541,8.221562,0.3117958913187541
941,10.746784,0.3121272365805169,8.22256,0.3121272365805169
942,10.747282,0.31245858184227965,8.227772,0.31245858184227965
943,10.752228,0.3127899271040424,8.228844,0.3127899271040424
944,10.755039,0.31312127236580517,8.2295,0.31312127236580517
945,10.758369,0.31345261762756793,8.241681,0.31345261762756793
946,10.761949,0.3137839628893307,8.2505045,0.3137839628893307
947,10.76289,0.31411530815109345,8.260787,0.31411530815109345
948,10.766577,0.3144466534128562,8.261026,0.3144466534128562
949,10.766641,0.314777998674619,8.261448,0.314777998674619
950,10.767647,0.31510934393638174,8.271901,0.31510934393638174
951,10.770138,0.31544068919814444,8.276159,0.31544068919814444
952,10.779411,0.3157720344599072,8.288475,0.3157720344599072
953,10.781889,0.31610337972166996,8.289617,0.31610337972166996
954,10.782946,0.3164347249834327,8.297921,0.3164347249834327
955,10.792998,0.3167660702451955,8.304033,0.3167660702451955
956,10.797039,0.31709741550695825,8.30827,0.31709741550695825
957,10.79712,0.317428760768721,8.313586,0.317428760768721
958,10.797551,0.31776010603048377,8.317398,0.31776010603048377
959,10.801945,0.31809145129224653,8.32872,0.31809145129224653
960,10.807535,0.3184227965540093,8.338506,0.3184227965540093
961,10.8077965,0.31875414181577205,8.346445,0.31875414181577205
962,10.816706,0.3190854870775348,8.346699,0.3190854870775348
963,10.818089,0.3194168323392976,8.352626,0.3194168323392976
964,10.819042,0.3197481776010603,8.364294,0.3197481776010603
965,10.824289,0.32007952286282304,8.364984,0.32007952286282304
966,10.829729,0.3204108681245858,8.388449,0.3204108681245858
967,10.845565,0.32074221338634856,8.396822,0.32074221338634856
968,10.853071,0.3210735586481113,8.400189,0.3210735586481113
969,10.855047,0.3214049039098741,8.401617,0.3214049039098741
970,10.855357,0.32173624917163685,8.40245,0.32173624917163685
971,10.863172,0.3220675944333996,8.423413,0.3220675944333996
972,10.86593,0.32239893969516237,8.436203,0.32239893969516237
973,10.871077,0.32273028495692513,8.44223,0.32273028495692513
974,10.873222,0.3230616302186879,8.444675,0.3230616302186879
975,10.874501,0.32339297548045065,8.448299,0.32339297548045065
976,10.898736,0.3237243207422134,8.458485,0.3237243207422134
977,10.900253,0.3240556660039761,8.483475,0.3240556660039761
978,10.904625,0.3243870112657389,8.484027,0.3243870112657389
979,10.907738,0.32471835652750164,8.4918165,0.32471835652750164
980,10.909983,0.3250497017892644,8.494945,0.3250497017892644
981,10.9100065,0.32538104705102716,8.496102,0.32538104705102716
982,10.910635,0.3257123923127899,8.521084,0.3257123923127899
983,10.91174,0.3260437375745527,8.523966,0.3260437375745527
984,10.911749,0.32637508283631544,8.530183,0.32637508283631544
985,10.917815,0.3267064280980782,8.55069,0.3267064280980782
986,10.91905,0.32703777335984097,8.559721,0.32703777335984097
987,10.920529,0.3273691186216037,8.576676,0.3273691186216037
988,10.922892,0.3277004638833665,8.586937,0.3277004638833665
989,10.926025,0.32803180914512925,8.610055,0.32803180914512925
990,10.931377,0.32836315440689195,8.620922,0.32836315440689195
991,10.93263,0.3286944996686547,8.621633,0.3286944996686547
992,10.937792,0.3290258449304175,8.630106,0.3290258449304175
993,10.946298,0.32935719019218024,8.633858,0.32935719019218024
994,10.947068,0.329688535453943,8.652009,0.329688535453943
995,10.950927,0.33001988071570576,8.662373,0.33001988071570576
996,10.955326,0.3303512259774685,8.668051,0.3303512259774685
997,10.96258,0.3306825712392313,8.674887,0.3306825712392313
998,10.964907,0.33101391650099404,8.676512,0.33101391650099404
999,10.974826,0.3313452617627568,8.7087755,0.3313452617627568
1000,10.975362,0.33167660702451957,8.708875,0.33167660702451957
1001,10.977779,0.3320079522862823,8.710892,0.3320079522862823
1002,10.982812,0.3323392975480451,8.71106,0.3323392975480451
1003,10.98304,0.3326706428098078,8.713592,0.3326706428098078
1004,10.988922,0.33300198807157055,8.716993,0.33300198807157055
1005,10.994462,0.3333333333333333,8.722962,0.3333333333333333
1006,10.996089,0.3336646785950961,8.7336855,0.3336646785950961
1007,10.999673,0.33399602385685884,8.744594,0.33399602385685884
1008,11.004082,0.3343273691186216,8.754894,0.3343273691186216
1009,11.008507,0.33465871438038436,8.77234,0.33465871438038436
1010,11.01288,0.3349900596421471,8.77631,0.3349900596421471
1011,11.020027,0.3353214049039099,8.7997055,0.3353214049039099
1012,11.024406,0.33565275016567264,8.806989,0.33565275016567264
1013,11.034154,0.3359840954274354,8.809084,0.3359840954274354
1014,11.040415,0.33631544068919816,8.809891,0.33631544068919816
1015,11.0464945,0.3366467859509609,8.813792,0.3366467859509609
1016,11.048399,0.33697813121272363,8.8257885,0.33697813121272363
1017,11.050699,0.3373094764744864,8.861051,0.3373094764744864
1018,11.059775,0.33764082173624915,8.867084,0.33764082173624915
1019,11.064724,0.3379721669980119,8.875331,0.3379721669980119
1020,11.065915,0.3383035122597747,8.887676,0.3383035122597747
1021,11.075894,0.33863485752153744,8.895703,0.33863485752153744
1022,11.076552,0.3389662027833002,8.910328,0.3389662027833002
1023,11.077947,0.33929754804506296,8.917325,0.33929754804506296
1024,11.0867605,0.3396288933068257,8.929073,0.3396288933068257
1025,11.086931,0.3399602385685885,8.930945,0.3399602385685885
1026,11.087236,0.34029158383035124,8.937624,0.34029158383035124
1027,11.087709,0.340622929092114,8.957882,0.340622929092114
1028,11.090374,0.34095427435387676,8.958945,0.34095427435387676
1029,11.092181,0.3412856196156395,8.973929,0.3412856196156395
1030,11.098696,0.34161696487740223,8.97519,0.34161696487740223
1031,11.098905,0.341948310139165,8.977634,0.341948310139165
1032,11.103626,0.34227965540092775,8.97862,0.34227965540092775
1033,11.104166,0.3426110006626905,8.985765,0.3426110006626905
1034,11.107972,0.3429423459244533,9.008428,0.3429423459244533
1035,11.108714,0.34327369118621603,9.014572,0.34327369118621603
1036,11.118428,0.3436050364479788,9.038021,0.3436050364479788
1037,11.125707,0.34393638170974156,9.044089,0.34393638170974156
1038,11.12947,0.3442677269715043,9.045697,0.3442677269715043
1039,11.130081,0.3445990722332671,9.081839,0.3445990722332671
1040,11.13125,0.34493041749502984,9.101551,0.34493041749502984
1041,11.131922,0.3452617627567926,9.101776,0.3452617627567926
1042,11.134413,0.34559310801855536,9.108962,0.34559310801855536
1043,11.139558,0.34592445328031807,9.109537,0.34592445328031807
1044,11.140773,0.34625579854208083,9.121818,0.34625579854208083
1045,11.146326,0.3465871438038436,9.126282,0.3465871438038436
1046,11.147079,0.34691848906560635,9.1321,0.34691848906560635
1047,11.1476,0.3472498343273691,9.134173,0.3472498343273691
1048,11.151273,0.3475811795891319,9.137527,0.3475811795891319
1049,11.152037,0.34791252485089463,9.147161,0.34791252485089463
1050,11.159533,0.3482438701126574,9.148375,0.3482438701126574
1051,11.166765,0.34857521537442016,9.177813,0.34857521537442016
1052,11.170077,0.3489065606361829,9.180249,0.3489065606361829
1053,11.17053,0.3492379058979457,9.182221,0.3492379058979457
1054,11.172052,0.34956925115970844,9.190171,0.34956925115970844
1055,11.174758,0.3499005964214712,9.198414,0.3499005964214712
1056,11.182924,0.3502319416832339,9.211994,0.3502319416832339
1057,11.18372,0.35056328694499667,9.222818,0.35056328694499667
1058,11.188967,0.3508946322067594,9.228331,0.3508946322067594
1059,11.195536,0.3512259774685222,9.229732,0.3512259774685222
1060,11.200952,0.35155732273028495,9.234181,0.35155732273028495
1061,11.202096,0.3518886679920477,9.243885,0.3518886679920477
1062,11.204549,0.35222001325381047,9.244311,0.35222001325381047
1063,11.20803,0.35255135851557323,9.246231,0.35255135851557323
1064,11.211085,0.352882703777336,9.249312,0.352882703777336
1065,11.211981,0.35321404903909875,9.2512665,0.35321404903909875
1066,11.21282,0.3535453943008615,9.258154,0.3535453943008615
1067,11.213423,0.3538767395626243,9.258359,0.3538767395626243
1068,11.22208,0.35420808482438704,9.268165,0.35420808482438704
1069,11.222216,0.35453943008614974,9.271445,0.35453943008614974
1070,11.22264,0.3548707753479125,9.287251,0.3548707753479125
1071,11.226871,0.35520212060967526,9.292532,0.35520212060967526
1072,11.230211,0.355533465871438,9.300391,0.355533465871438
1073,11.232003,0.3558648111332008,9.302521,0.3558648111332008
1074,11.237141,0.35619615639496355,9.329019,0.35619615639496355
1075,11.238106,0.3565275016567263,9.346356,0.3565275016567263
1076,11.242514,0.35685884691848907,9.350258,0.35685884691848907
1077,11.246908,0.35719019218025183,9.371761,0.35719019218025183
1078,11.253878,0.3575215374420146,9.380924,0.3575215374420146
1079,11.2554245,0.35785288270377735,9.382072,0.35785288270377735
1080,11.263934,0.3581842279655401,9.39146,0.3581842279655401
1081,11.264401,0.3585155732273029,9.397788,0.3585155732273029
1082,11.265602,0.3588469184890656,9.401864,0.3588469184890656
1083,11.271692,0.35917826375082834,9.408052,0.35917826375082834
1084,11.272755,0.3595096090125911,9.420251,0.3595096090125911
1085,11.274594,0.35984095427435386,9.427527,0.35984095427435386
1086,11.282802,0.3601722995361166,9.445189,0.3601722995361166
1087,11.283181,0.3605036447978794,9.448066,0.3605036447978794
1088,11.28431,0.36083499005964215,9.45324,0.36083499005964215
1089,11.289648,0.3611663353214049,9.472286,0.3611663353214049
1090,11.289984,0.36149768058316767,9.476682,0.36149768058316767
1091,11.303528,0.36182902584493043,9.493464,0.36182902584493043
1092,11.312281,0.3621603711066932,9.501744,0.3621603711066932
1093,11.313515,0.36249171636845595,9.505903,0.36249171636845595
1094,11.317372,0.3628230616302187,9.508012,0.3628230616302187
1095,11.31749,0.3631544068919814,9.522776,0.3631544068919814
1096,11.3213215,0.3634857521537442,9.525517,0.3634857521537442
1097,11.323127,0.36381709741550694,9.529315,0.36381709741550694
1098,11.350467,0.3641484426772697,9.537513,0.3641484426772697
1099,11.353462,0.36447978793903246,9.544682,0.36447978793903246
1100,11.35775,0.3648111332007952,9.54526,0.3648111332007952
1101,11.357779,0.365142478462558,9.551003,0.365142478462558
1102,11.358735,0.36547382372432075,9.560519,0.36547382372432075
1103,11.359667,0.3658051689860835,9.561409,0.3658051689860835
1104,11.363473,0.36613651424784627,9.564071,0.36613651424784627
1105,11.369409,0.36646785950960903,9.571567,0.36646785950960903
1106,11.377895,0.3667992047713718,9.573528,0.3667992047713718
1107,11.378493,0.36713055003313455,9.575452,0.36713055003313455
1108,11.385299,0.36746189529489726,9.592232,0.36746189529489726
1109,11.386308,0.36779324055666,9.596197,0.36779324055666
1110,11.393415,0.3681245858184228,9.6072235,0.3681245858184228
1111,11.396138,0.36845593108018554,9.610704,0.36845593108018554
1112,11.404011,0.3687872763419483,9.636014,0.3687872763419483
1113,11.406393,0.36911862160371106,9.641303,0.36911862160371106
1114,11.407255,0.3694499668654738,9.647561,0.3694499668654738
1115,11.409843,0.3697813121272366,9.649786,0.3697813121272366
1116,11.414628,0.37011265738899934,9.656216,0.37011265738899934
1117,11.418541,0.3704440026507621,9.668485,0.3704440026507621
1118,11.422825,0.37077534791252487,9.676216,0.37077534791252487
1119,11.426936,0.3711066931742876,9.686302,0.3711066931742876
1120,11.428201,0.3714380384360504,9.687418,0.3714380384360504
1121,11.432955,0.3717693836978131,9.70972,0.3717693836978131
1122,11.434939,0.37210072895957585,9.731937,0.37210072895957585
1123,11.450167,0.3724320742213386,9.739071,0.3724320742213386
1124,11.453409,0.3727634194831014,9.745253,0.3727634194831014
1125,11.461556,0.37309476474486414,9.754502,0.37309476474486414
1126,11.463949,0.3734261100066269,9.7673645,0.3734261100066269
1127,11.471142,0.37375745526838966,9.776967,0.37375745526838966
1128,11.473786,0.3740888005301524,9.779091,0.3740888005301524
1129,11.475665,0.3744201457919152,9.782922,0.3744201457919152
1130,11.480509,0.37475149105367794,9.813353,0.37475149105367794
1131,11.482898,0.3750828363154407,9.8171835,0.3750828363154407
1132,11.487045,0.37541418157720347,9.820648,0.37541418157720347
1133,11.487733,0.3757455268389662,9.8217535,0.3757455268389662
1134,11.488298,0.376076872100729,9.823904,0.376076872100729
1135,11.489705,0.3764082173624917,9.831887,0.3764082173624917
1136,11.490432,0.37673956262425445,9.836521,0.37673956262425445
1137,11.4933605,0.3770709078860172,9.838782,0.3770709078860172
1138,11.497093,0.37740225314778,9.845646,0.37740225314778
1139,11.499542,0.37773359840954274,9.853144,0.37773359840954274
1140,11.504808,0.3780649436713055,9.878659,0.3780649436713055
1141,11.510421,0.37839628893306826,9.879882,0.37839628893306826
1142,11.511036,0.378727634194831,9.915049,0.378727634194831
1143,11.516274,0.3790589794565938,9.925794,0.3790589794565938
1144,11.520024,0.37939032471835654,9.931281,0.37939032471835654
1145,11.52589,0.3797216699801193,9.940454,0.3797216699801193
1146,11.533663,0.38005301524188206,9.948252,0.38005301524188206
1147,11.547565,0.3803843605036448,9.951077,0.3803843605036448
1148,11.551363,0.38071570576540753,9.952465,0.38071570576540753
1149,11.557667,0.3810470510271703,9.956632,0.3810470510271703
1150,11.560491,0.38137839628893305,9.959966,0.38137839628893305
1151,11.562608,0.3817097415506958,9.962968,0.3817097415506958
1152,11.56857,0.3820410868124586,9.967008,0.3820410868124586
1153,11.576172,0.38237243207422134,9.968222,0.38237243207422134
1154,11.576352,0.3827037773359841,9.971562,0.3827037773359841
1155,11.576561,0.38303512259774686,9.980226,0.38303512259774686
1156,11.584413,0.3833664678595096,9.980316,0.3833664678595096
1157,11.592077,0.3836978131212724,9.98501,0.3836978131212724
1158,11.594137,0.38402915838303514,9.988054,0.38402915838303514
1159,11.597749,0.3843605036447979,10.004706,0.3843605036447979
1160,11.601049,0.38469184890656066,10.010242,0.38469184890656066
1161,11.603836,0.38502319416832337,10.010997,0.38502319416832337
1162,11.605908,0.38535453943008613,10.016345,0.38535453943008613
1163,11.607704,0.3856858846918489,10.031323,0.3856858846918489
1164,11.60803,0.38601722995361165,10.037977,0.38601722995361165
1165,11.611053,0.3863485752153744,10.047076,0.3863485752153744
1166,11.613123,0.3866799204771372,10.053996,0.3866799204771372
1167,11.620293,0.38701126573889993,10.062327,0.38701126573889993
1168,11.623922,0.3873426110006627,10.067901,0.3873426110006627
1169,11.624197,0.38767395626242546,10.076389,0.38767395626242546
1170,11.633923,0.3880053015241882,10.0881,0.3880053015241882
1171,11.639988,0.388336646785951,10.0955715,0.388336646785951
1172,11.64245,0.38866799204771374,10.09748,0.38866799204771374
1173,11.656663,0.3889993373094765,10.10106,0.3889993373094765
1174,11.665222,0.3893306825712392,10.1025915,0.3893306825712392
1175,11.666126,0.38966202783300197,10.109968,0.38966202783300197
1176,11.668058,0.38999337309476473,10.113548,0.38999337309476473
1177,11.668583,0.3903247183565275,10.117452,0.3903247183565275
1178,11.669828,0.39065606361829025,10.119254,0.39065606361829025
1179,11.671339,0.390987408880053,10.139448,0.390987408880053
1180,11.679397,0.39131875414181577,10.152794,0.39131875414181577
1181,11.6851635,0.39165009940357853,10.164695,0.39165009940357853
1182,11.686897,0.3919814446653413,10.17594,0.3919814446653413
1183,11.689075,0.39231278992710406,10.177329,0.39231278992710406
1184,11.69297,0.3926441351888668,10.18622,0.3926441351888668
1185,11.694034,0.3929754804506296,10.189469,0.3929754804506296
1186,11.695058,0.39330682571239234,10.196634,0.39330682571239234
1187,11.696055,0.39363817097415504,10.197537,0.39363817097415504
1188,11.697683,0.3939695162359178,10.197963,0.3939695162359178
1189,11.698376,0.39430086149768057,10.203973,0.39430086149768057
1190,11.701379,0.3946322067594433,10.208163,0.3946322067594433
1191,11.705337,0.3949635520212061,10.20901,0.3949635520212061
1192,11.7107935,0.39529489728296885,10.216953,0.39529489728296885
1193,11.710883,0.3956262425447316,10.222677,0.3956262425447316
1194,11.710943,0.39595758780649437,10.227547,0.39595758780649437
1195,11.715283,0.39628893306825713,10.231481,0.39628893306825713
1196,11.717504,0.3966202783300199,10.239482,0.3966202783300199
1197,11.719742,0.39695162359178265,10.24107,0.39695162359178265
1198,11.72765,0.3972829688535454,10.254822,0.3972829688535454
1199,11.738552,0.3976143141153082,10.267011,0.3976143141153082
1200,11.745038,0.3979456593770709,10.277314,0.3979456593770709
1201,11.74852,0.39827700463883364,10.277759,0.39827700463883364
1202,11.757348,0.3986083499005964,10.282026,0.3986083499005964
1203,11.759689,0.39893969516235916,10.283218,0.39893969516235916
1204,11.763095,0.3992710404241219,10.285499,0.3992710404241219
1205,11.766284,0.3996023856858847,10.291071,0.3996023856858847
1206,11.769489,0.39993373094764745,10.2979,0.39993373094764745
1207,11.774015,0.4002650762094102,10.317752,0.4002650762094102
1208,11.775228,0.40059642147117297,10.3280325,0.40059642147117297
1209,11.783274,0.40092776673293573,10.33381,0.40092776673293573
1210,11.792284,0.4012591119946985,10.333891,0.4012591119946985
1211,11.792541,0.40159045725646125,10.337701,0.40159045725646125
1212,11.794511,0.401921802518224,10.349608,0.401921802518224
1213,11.7955265,0.4022531477799867,10.350999,0.4022531477799867
1214,11.801779,0.4025844930417495,10.352981,0.4025844930417495
1215,11.804974,0.40291583830351224,10.3589945,0.40291583830351224
1216,11.808958,0.403247183565275,10.369609,0.403247183565275
1217,11.811604,0.40357852882703776,10.381078,0.40357852882703776
1218,11.812206,0.4039098740888005,10.382427,0.4039098740888005
1219,11.818283,0.4042412193505633,10.392267,0.4042412193505633
1220,11.822986,0.40457256461232605,10.402035,0.40457256461232605
1221,11.829622,0.4049039098740888,10.411521,0.4049039098740888
1222,11.830751,0.40523525513585157,10.420512,0.40523525513585157
1223,11.835811,0.40556660039761433,10.4256115,0.40556660039761433
1224,11.837069,0.4058979456593771,10.436922,0.4058979456593771
1225,11.840443,0.40622929092113985,10.460789,0.40622929092113985
1226,11.841753,0.40656063618290256,10.461401,0.40656063618290256
1227,11.842991,0.4068919814446653,10.465118,0.4068919814446653
1228,11.84332,0.4072233267064281,10.475551,0.4072233267064281
1229,11.849478,0.40755467196819084,10.483264,0.40755467196819084
1230,11.852698,0.4078860172299536,10.488453,0.4078860172299536
1231,11.853935,0.40821736249171636,10.503156,0.40821736249171636
1232,11.854576,0.4085487077534791,10.514199,0.4085487077534791
1233,11.856598,0.4088800530152419,10.521247,0.4088800530152419
1234,11.860566,0.40921139827700465,10.527986,0.40921139827700465
1235,11.866102,0.4095427435387674,10.537879,0.4095427435387674
1236,11.866113,0.40987408880053017,10.54568,0.40987408880053017
1237,11.866806,0.41020543406229293,10.548102,0.41020543406229293
1238,11.868021,0.4105367793240557,10.5494585,0.4105367793240557
1239,11.873547,0.41086812458581845,10.552757,0.41086812458581845
1240,11.874901,0.41119946984758116,10.560748,0.41119946984758116
1241,11.880413,0.4115308151093439,10.568692,0.4115308151093439
1242,11.88193,0.4118621603711067,10.569936,0.4118621603711067
1243,11.883556,0.41219350563286944,10.583492,0.41219350563286944
1244,11.890848,0.4125248508946322,10.597617,0.4125248508946322
1245,11.892786,0.41285619615639496,10.606216,0.41285619615639496
1246,11.8933,0.4131875414181577,10.644458,0.4131875414181577
1247,11.895125,0.4135188866799205,10.650285,0.4135188866799205
1248,11.906094,0.41385023194168324,10.660987,0.41385023194168324
1249,11.906855,0.414181577203446,10.672962,0.414181577203446
1250,11.907454,0.41451292246520877,10.67588,0.41451292246520877
1251,11.907502,0.4148442677269715,10.681661,0.4148442677269715
1252,11.918395,0.4151756129887343,10.686678,0.4151756129887343
1253,11.92992,0.415506958250497,10.686696,0.415506958250497
1254,11.932358,0.41583830351225975,10.689718,0.41583830351225975
1255,11.935149,0.4161696487740225,10.695954,0.4161696487740225
1256,11.9377365,0.4165009940357853,10.697119,0.4165009940357853
1257,11.93807,0.41683233929754804,10.7029,0.41683233929754804
1258,11.940701,0.4171636845593108,10.707698,0.4171636845593108
1259,11.946652,0.41749502982107356,10.713424,0.41749502982107356
1260,11.946826,0.4178263750828363,10.733775,0.4178263750828363
1261,11.952417,0.4181577203445991,10.741007,0.4181577203445991
1262,11.955422,0.41848906560636184,10.758088,0.41848906560636184
1263,11.95643,0.4188204108681246,10.7691145,0.4188204108681246
1264,11.95648,0.41915175612988737,10.769683,0.41915175612988737
1265,11.966651,0.4194831013916501,10.775604,0.4194831013916501
1266,11.979568,0.41981444665341283,10.777523,0.41981444665341283
1267,11.983393,0.4201457919151756,10.7799015,0.4201457919151756
1268,11.98666,0.42047713717693835,10.7830305,0.42047713717693835
1269,11.997048,0.4208084824387011,10.791308,0.4208084824387011
1270,12.001663,0.4211398277004639,10.802507,0.4211398277004639
1271,12.012694,0.42147117296222664,10.828476,0.42147117296222664
1272,12.014328,0.4218025182239894,10.868179,0.4218025182239894
1273,12.01746,0.42213386348575216,10.868832,0.42213386348575216
1274,12.017563,0.4224652087475149,10.873895,0.4224652087475149
1275,12.022359,0.4227965540092777,10.874287,0.4227965540092777
1276,12.02408,0.42312789927104044,10.875113,0.42312789927104044
1277,12.046362,0.4234592445328032,10.877291,0.4234592445328032
1278,12.047304,0.42379058979456596,10.879777,0.42379058979456596
1279,12.0489235,0.42412193505632867,10.882227,0.42412193505632867
1280,12.051216,0.42445328031809143,10.906443,0.42445328031809143
1281,12.061598,0.4247846255798542,10.909643,0.4247846255798542
1282,12.063524,0.42511597084161695,10.91147,0.42511597084161695
1283,12.06432,0.4254473161033797,10.916457,0.4254473161033797
1284,12.072902,0.4257786613651425,10.93219,0.4257786613651425
1285,12.072958,0.42611000662690524,10.944295,0.42611000662690524
1286,12.073988,0.426441351888668,10.945447,0.426441351888668
1287,12.078768,0.42677269715043076,10.949845,0.42677269715043076
1288,12.079283,0.4271040424121935,10.953933,0.4271040424121935
1289,12.082834,0.4274353876739563,10.967028,0.4274353876739563
1290,12.090139,0.42776673293571904,10.972668,0.42776673293571904
1291,12.096202,0.4280980781974818,10.982279,0.4280980781974818
1292,12.096226,0.4284294234592445,10.9927635,0.4284294234592445
1293,12.096585,0.42876076872100727,10.997867,0.42876076872100727
1294,12.101466,0.42909211398277003,11.014829,0.42909211398277003
1295,12.104488,0.4294234592445328,11.01814,0.4294234592445328
1296,12.109242,0.42975480450629555,11.0334635,0.42975480450629555
1297,12.114953,0.4300861497680583,11.034971,0.4300861497680583
1298,12.118409,0.4304174950298211,11.047724,0.4304174950298211
1299,12.11961,0.43074884029158383,11.055685,0.43074884029158383
1300,12.122975,0.4310801855533466,11.059405,0.4310801855533466
1301,12.123138,0.43141153081510936,11.066545,0.43141153081510936
1302,12.128958,0.4317428760768721,11.067216,0.4317428760768721
1303,12.13109,0.4320742213386349,11.079415,0.4320742213386349
1304,12.13387,0.43240556660039764,11.099352,0.43240556660039764
1305,12.137434,0.43273691186216034,11.121634,0.43273691186216034
1306,12.138769,0.4330682571239231,11.130396,0.4330682571239231
1307,12.139123,0.43339960238568587,11.138423,0.43339960238568587
1308,12.139637,0.43373094764744863,11.143609,0.43373094764744863
1309,12.15031,0.4340622929092114,11.149923,0.4340622929092114
1310,12.155386,0.43439363817097415,11.1783285,0.43439363817097415
1311,12.157431,0.4347249834327369,11.18496,0.4347249834327369
1312,12.15822,0.43505632869449967,11.1860695,0.43505632869449967
1313,12.158229,0.43538767395626243,11.211251,0.43538767395626243
1314,12.166652,0.4357190192180252,11.214216,0.4357190192180252
1315,12.171441,0.43605036447978796,11.226669,0.43605036447978796
1316,12.180815,0.4363817097415507,11.227046,0.4363817097415507
1317,12.186447,0.4367130550033135,11.23042,0.4367130550033135
1318,12.195549,0.4370444002650762,11.235592,0.4370444002650762
1319,12.200772,0.43737574552683894,11.240915,0.43737574552683894
1320,12.205507,0.4377070907886017,11.242783,0.4377070907886017
1321,12.20751,0.43803843605036447,11.261712,0.43803843605036447
1322,12.212797,0.4383697813121272,11.26277,0.4383697813121272
1323,12.221397,0.43870112657389,11.299929,0.43870112657389
1324,12.221642,0.43903247183565275,11.300426,0.43903247183565275
1325,12.222562,0.4393638170974155,11.32039,0.4393638170974155
1326,12.227958,0.43969516235917827,11.323827,0.43969516235917827
1327,12.242972,0.44002650762094103,11.333547,0.44002650762094103
1328,12.245123,0.4403578528827038,11.334638,0.4403578528827038
1329,12.250211,0.44068919814446655,11.335335,0.44068919814446655
1330,12.251081,0.4410205434062293,11.35056,0.4410205434062293
1331,12.265734,0.441351888667992,11.352291,0.441351888667992
1332,12.273585,0.4416832339297548,11.360209,0.4416832339297548
1333,12.278206,0.44201457919151754,11.360297,0.44201457919151754
1334,12.286293,0.4423459244532803,11.36344,0.4423459244532803
1335,12.287604,0.44267726971504306,11.377615,0.44267726971504306
1336,12.2897215,0.4430086149768058,11.379379,0.4430086149768058
1337,12.304805,0.4433399602385686,11.388639,0.4433399602385686
1338,12.308538,0.44367130550033135,11.407074,0.44367130550033135
1339,12.323746,0.4440026507620941,11.408471,0.4440026507620941
1340,12.329851,0.44433399602385687,11.409441,0.44433399602385687
1341,12.330204,0.44466534128561963,11.411852,0.44466534128561963
1342,12.339407,0.4449966865473824,11.419909,0.4449966865473824
1343,12.344347,0.44532803180914515,11.425021,0.44532803180914515
1344,12.353924,0.44565937707090786,11.4347315,0.44565937707090786
1345,12.366869,0.4459907223326706,11.440773,0.4459907223326706
1346,12.372078,0.4463220675944334,11.448049,0.4463220675944334
1347,12.374208,0.44665341285619614,11.449458,0.44665341285619614
1348,12.381699,0.4469847581179589,11.464926,0.4469847581179589
1349,12.393091,0.44731610337972166,11.4690075,0.44731610337972166
1350,12.394014,0.4476474486414844,11.471376,0.4476474486414844
1351,12.400934,0.4479787939032472,11.472723,0.4479787939032472
1352,12.407916,0.44831013916500995,11.47482,0.44831013916500995
1353,12.409906,0.4486414844267727,11.476574,0.4486414844267727
1354,12.4100275,0.44897282968853547,11.533695,0.44897282968853547
1355,12.419176,0.44930417495029823,11.544554,0.44930417495029823
1356,12.429308,0.449635520212061,11.550722,0.449635520212061
1357,12.431541,0.44996686547382375,11.557524,0.44996686547382375
1358,12.433838,0.45029821073558646,11.562743,0.45029821073558646
1359,12.450026,0.4506295559973492,11.581869,0.4506295559973492
1360,12.45196,0.450960901259112,11.584212,0.450960901259112
1361,12.453672,0.45129224652087474,11.590441,0.45129224652087474
1362,12.4543915,0.4516235917826375,11.594282,0.4516235917826375
1363,12.462015,0.45195493704440026,11.598403,0.45195493704440026
1364,12.469508,0.452286282306163,11.604284,0.452286282306163
1365,12.470425,0.4526176275679258,11.605509,0.4526176275679258
1366,12.470787,0.45294897282968855,11.618609,0.45294897282968855
1367,12.475963,0.4532803180914513,11.624114,0.4532803180914513
1368,12.476586,0.45361166335321407,11.631801,0.45361166335321407
1369,12.480198,0.45394300861497683,11.638964,0.45394300861497683
1370,12.487447,0.4542743538767396,11.641806,0.4542743538767396
1371,12.509706,0.4546056991385023,11.645224,0.4546056991385023
1372,12.522917,0.45493704440026506,11.659827,0.45493704440026506
1373,12.528892,0.4552683896620278,11.661869,0.4552683896620278
1374,12.530041,0.4555997349237906,11.674035,0.4555997349237906
1375,12.531071,0.45593108018555334,11.679824,0.45593108018555334
1376,12.540101,0.4562624254473161,11.694077,0.4562624254473161
1377,12.543705,0.45659377070907886,11.715937,0.45659377070907886
1378,12.553675,0.4569251159708416,11.720886,0.4569251159708416
1379,12.562683,0.4572564612326044,11.727433,0.4572564612326044
1380,12.575935,0.45758780649436714,11.729897,0.45758780649436714
1381,12.582577,0.4579191517561299,11.737935,0.4579191517561299
1382,12.586839,0.45825049701789267,11.741057,0.45825049701789267
1383,12.596274,0.4585818422796554,11.746209,0.4585818422796554
1384,12.604757,0.45891318754141813,11.752366,0.45891318754141813
1385,12.607158,0.4592445328031809,11.753001,0.4592445328031809
1386,12.609831,0.45957587806494365,11.758426,0.45957587806494365
1387,12.614648,0.4599072233267064,11.758731,0.4599072233267064
1388,12.616013,0.4602385685884692,11.760549,0.4602385685884692
1389,12.618579,0.46056991385023194,11.764102,0.46056991385023194
1390,12.625078,0.4609012591119947,11.776647,0.4609012591119947
1391,12.626392,0.46123260437375746,11.779359,0.46123260437375746
1392,12.628653,0.4615639496355202,11.789531,0.4615639496355202
1393,12.632042,0.461895294897283,11.791514,0.461895294897283
1394,12.642405,0.46222664015904574,11.7960825,0.46222664015904574
1395,12.647732,0.4625579854208085,11.796912,0.4625579854208085
1396,12.649836,0.46288933068257127,11.800661,0.46288933068257127
1397,12.650634,0.46322067594433397,11.802128,0.46322067594433397
1398,12.651812,0.46355202120609673,11.815061,0.46355202120609673
1399,12.653547,0.4638833664678595,11.817365,0.4638833664678595
1400,12.653879,0.46421471172962225,11.837679,0.46421471172962225
1401,12.672194,0.464546056991385,11.843155,0.464546056991385
1402,12.682803,0.4648774022531478,11.848475,0.4648774022531478
1403,12.689092,0.46520874751491054,11.853327,0.46520874751491054
1404,12.690399,0.4655400927766733,11.860233,0.4655400927766733
1405,12.693863,0.46587143803843606,11.871794,0.46587143803843606
1406,12.69708,0.4662027833001988,11.875501,0.4662027833001988
1407,12.7017975,0.4665341285619616,11.875686,0.4665341285619616
1408,12.708462,0.46686547382372434,11.877761,0.46686547382372434
1409,12.709171,0.4671968190854871,11.884632,0.4671968190854871
1410,12.723753,0.4675281643472498,11.8965,0.4675281643472498
1411,12.728537,0.46785950960901257,11.9008875,0.46785950960901257
1412,12.743159,0.46819085487077533,11.912915,0.46819085487077533
1413,12.762048,0.4685222001325381,11.926708,0.4685222001325381
1414,12.765966,0.46885354539430085,11.94117,0.46885354539430085
1415,12.768774,0.4691848906560636,11.941737,0.4691848906560636
1416,12.778098,0.4695162359178264,11.944695,0.4695162359178264
1417,12.779775,0.46984758117958914,11.94575,0.46984758117958914
1418,12.782808,0.4701789264413519,11.947456,0.4701789264413519
1419,12.783614,0.47051027170311466,11.959658,0.47051027170311466
1420,12.783975,0.4708416169648774,11.961881,0.4708416169648774
1421,12.788341,0.4711729622266402,11.966401,0.4711729622266402
1422,12.790155,0.47150430748840294,11.972582,0.47150430748840294
1423,12.790892,0.47183565275016565,11.974654,0.47183565275016565
1424,12.800516,0.4721669980119284,11.998905,0.4721669980119284
1425,12.80699,0.47249834327369117,12.003657,0.47249834327369117
1426,12.810019,0.47282968853545393,12.010539,0.47282968853545393
1427,12.814673,0.4731610337972167,12.039875,0.4731610337972167
1428,12.818976,0.47349237905897945,12.040231,0.47349237905897945
1429,12.82287,0.4738237243207422,12.063897,0.4738237243207422
1430,12.823777,0.474155069582505,12.088906,0.474155069582505
1431,12.843401,0.47448641484426773,12.098012,0.47448641484426773
1432,12.8439045,0.4748177601060305,12.1155205,0.4748177601060305
1433,12.855546,0.47514910536779326,12.116948,0.47514910536779326
1434,12.858933,0.475480450629556,12.127413,0.475480450629556
1435,12.859923,0.4758117958913188,12.145632,0.4758117958913188
1436,12.864444,0.4761431411530815,12.147013,0.4761431411530815
1437,12.8705435,0.47647448641484424,12.150775,0.47647448641484424
1438,12.870718,0.476805831676607,12.164323,0.476805831676607
1439,12.881016,0.47713717693836977,12.168652,0.47713717693836977
1440,12.882322,0.47746852220013253,12.193857,0.47746852220013253
1441,12.888683,0.4777998674618953,12.198794,0.4777998674618953
1442,12.889271,0.47813121272365805,12.203137,0.47813121272365805
1443,12.9067745,0.4784625579854208,12.214845,0.4784625579854208
1444,12.915518,0.47879390324718357,12.217549,0.47879390324718357
1445,12.917498,0.47912524850894633,12.220332,0.47912524850894633
1446,12.918168,0.4794565937707091,12.221662,0.4794565937707091
1447,12.92182,0.47978793903247186,12.223153,0.47978793903247186
1448,12.927506,0.4801192842942346,12.22801,0.4801192842942346
1449,12.930759,0.4804506295559973,12.228574,0.4804506295559973
1450,12.934359,0.4807819748177601,12.228657,0.4807819748177601
1451,12.937712,0.48111332007952284,12.242772,0.48111332007952284
1452,12.939863,0.4814446653412856,12.257936,0.4814446653412856
1453,12.941365,0.48177601060304837,12.285029,0.48177601060304837
1454,12.944255,0.4821073558648111,12.289131,0.4821073558648111
1455,12.945388,0.4824387011265739,12.298481,0.4824387011265739
1456,12.945914,0.48277004638833665,12.3057995,0.48277004638833665
1457,12.946135,0.4831013916500994,12.30816,0.4831013916500994
1458,12.946738,0.48343273691186217,12.312609,0.48343273691186217
1459,12.954806,0.48376408217362493,12.330105,0.48376408217362493
1460,12.967278,0.4840954274353877,12.331719,0.4840954274353877
1461,12.975491,0.48442677269715045,12.338294,0.48442677269715045
1462,12.98255,0.4847581179589132,12.352234,0.4847581179589132
1463,12.985734,0.4850894632206759,12.355266,0.4850894632206759
1464,12.999524,0.4854208084824387,12.359953,0.4854208084824387
1465,13.00985,0.48575215374420144,12.36648,0.48575215374420144
1466,13.015629,0.4860834990059642,12.381406,0.4860834990059642
1467,13.017021,0.48641484426772696,12.384848,0.48641484426772696
1468,13.017082,0.4867461895294897,12.389009,0.4867461895294897
1469,13.018957,0.4870775347912525,12.398039,0.4870775347912525
1470,13.031065,0.48740888005301525,12.40328,0.48740888005301525
1471,13.032967,0.487740225314778,12.419551,0.487740225314778
1472,13.040327,0.48807157057654077,12.429548,0.48807157057654077
1473,13.04193,0.48840291583830353,12.434297,0.48840291583830353
1474,13.041977,0.4887342611000663,12.450253,0.4887342611000663
1475,13.044087,0.48906560636182905,12.457812,0.48906560636182905
1476,13.044434,0.48939695162359176,12.460182,0.48939695162359176
1477,13.0536995,0.4897282968853545,12.461612,0.4897282968853545
1478,13.0556965,0.4900596421471173,12.480404,0.4900596421471173
1479,13.062614,0.49039098740888004,12.4814415,0.49039098740888004
1480,13.068747,0.4907223326706428,12.492761,0.4907223326706428
1481,13.072658,0.49105367793240556,12.495267,0.49105367793240556
1482,13.072977,0.4913850231941683,12.504237,0.4913850231941683
1483,13.073397,0.4917163684559311,12.518957,0.4917163684559311
1484,13.081621,0.49204771371769385,12.5195055,0.49204771371769385
1485,13.083281,0.4923790589794566,12.519959,0.4923790589794566
1486,13.09111,0.49271040424121937,12.5256605,0.49271040424121937
1487,13.09127,0.49304174950298213,12.535491,0.49304174950298213
1488,13.095649,0.4933730947647449,12.537412,0.4933730947647449
1489,13.096164,0.4937044400265076,12.537572,0.4937044400265076
1490,13.112188,0.49403578528827036,12.590673,0.49403578528827036
1491,13.121893,0.4943671305500331,12.611964,0.4943671305500331
1492,13.127758,0.4946984758117959,12.621026,0.4946984758117959
1493,13.138187,0.49502982107355864,12.62592,0.49502982107355864
1494,13.141029,0.4953611663353214,12.626287,0.4953611663353214
1495,13.141125,0.49569251159708416,12.62967,0.49569251159708416
1496,13.145344,0.4960238568588469,12.655399,0.4960238568588469
1497,13.14855,0.4963552021206097,12.668528,0.4963552021206097
1498,13.149614,0.49668654738237245,12.66931,0.49668654738237245
1499,13.160526,0.4970178926441352,12.674451,0.4970178926441352
1500,13.162519,0.49734923790589797,12.675915,0.49734923790589797
1501,13.1720495,0.49768058316766073,12.676616,0.49768058316766073
1502,13.1764965,0.49801192842942343,12.686186,0.49801192842942343
1503,13.178762,0.4983432736911862,12.698567,0.4983432736911862
1504,13.186979,0.49867461895294896,12.707238,0.49867461895294896
1505,13.1885,0.4990059642147117,12.723475,0.4990059642147117
1506,13.1915245,0.4993373094764745,12.725452,0.4993373094764745
1507,13.200394,0.49966865473823724,12.727857,0.49966865473823724
1508,13.206076,0.5,12.741921,0.5
1509,13.209798,0.5003313452617627,12.747127,0.5003313452617627
1510,13.213197,0.5006626905235255,12.766294,0.5006626905235255
1511,13.215405,0.5009940357852882,12.772644,0.5009940357852882
1512,13.216925,0.501325381047051,12.774181,0.501325381047051
1513,13.219282,0.5016567263088137,12.786707,0.5016567263088137
1514,13.222183,0.5019880715705766,12.793945,0.5019880715705766
1515,13.242216,0.5023194168323393,12.799365,0.5023194168323393
1516,13.242691,0.5026507620941021,12.80189,0.5026507620941021
1517,13.242882,0.5029821073558648,12.818944,0.5029821073558648
1518,13.245652,0.5033134526176276,12.836453,0.5033134526176276
1519,13.249206,0.5036447978793903,12.841749,0.5036447978793903
1520,13.250896,0.5039761431411531,12.865517,0.5039761431411531
1521,13.251758,0.5043074884029158,12.87234,0.5043074884029158
1522,13.251909,0.5046388336646785,12.88161,0.5046388336646785
1523,13.259168,0.5049701789264414,12.890428,0.5049701789264414
1524,13.259174,0.5053015241882041,12.90764,0.5053015241882041
1525,13.262458,0.5056328694499669,12.915091,0.5056328694499669
1526,13.265187,0.5059642147117296,12.922267,0.5059642147117296
1527,13.265718,0.5062955599734924,12.924174,0.5062955599734924
1528,13.267951,0.5066269052352551,12.943701,0.5066269052352551
1529,13.27424,0.5069582504970179,12.950684,0.5069582504970179
1530,13.27448,0.5072895957587806,12.969738,0.5072895957587806
1531,13.288304,0.5076209410205434,12.988786,0.5076209410205434
1532,13.289832,0.5079522862823062,13.000801,0.5079522862823062
1533,13.30875,0.508283631544069,13.004639,0.508283631544069
1534,13.318018,0.5086149768058317,13.008296,0.5086149768058317
1535,13.332587,0.5089463220675944,13.012304,0.5089463220675944
1536,13.333992,0.5092776673293572,13.026212,0.5092776673293572
1537,13.336458,0.5096090125911199,13.040913,0.5096090125911199
1538,13.337279,0.5099403578528827,13.064072,0.5099403578528827
1539,13.342758,0.5102717031146454,13.072289,0.5102717031146454
1540,13.344369,0.5106030483764082,13.087719,0.5106030483764082
1541,13.345173,0.510934393638171,13.093847,0.510934393638171
1542,13.346354,0.5112657388999338,13.097559,0.5112657388999338
1543,13.346772,0.5115970841616965,13.103282,0.5115970841616965
1544,13.34747,0.5119284294234593,13.111304,0.5119284294234593
1545,13.3524885,0.512259774685222,13.124546,0.512259774685222
1546,13.352795,0.5125911199469848,13.130911,0.5125911199469848
1547,13.355675,0.5129224652087475,13.136476,0.5129224652087475
1548,13.364201,0.5132538104705102,13.144311,0.5132538104705102
1549,13.364642,0.513585155732273,13.152348,0.513585155732273
1550,13.371202,0.5139165009940357,13.16662,0.5139165009940357
1551,13.371639,0.5142478462557986,13.169921,0.5142478462557986
1552,13.376518,0.5145791915175613,13.186544,0.5145791915175613
1553,13.376802,0.5149105367793241,13.190483,0.5149105367793241
1554,13.379684,0.5152418820410868,13.208737,0.5152418820410868
1555,13.392446,0.5155732273028496,13.209246,0.5155732273028496
1556,13.405892,0.5159045725646123,13.215171,0.5159045725646123
1557,13.408519,0.5162359178263751,13.2206,0.5162359178263751
1558,13.41483,0.5165672630881378,13.221583,0.5165672630881378
1559,13.419794,0.5168986083499006,13.229127,0.5168986083499006
1560,13.431856,0.5172299536116634,13.2298975,0.5172299536116634
1561,13.436575,0.5175612988734261,13.235585,0.5175612988734261
1562,13.446121,0.5178926441351889,13.244134,0.5178926441351889
1563,13.447414,0.5182239893969516,13.255147,0.5182239893969516
1564,13.450441,0.5185553346587144,13.260838,0.5185553346587144
1565,13.459605,0.5188866799204771,13.266934,0.5188866799204771
1566,13.460818,0.5192180251822399,13.269271,0.5192180251822399
1567,13.461645,0.5195493704440026,13.285873,0.5195493704440026
1568,13.4649315,0.5198807157057654,13.315968,0.5198807157057654
1569,13.479936,0.5202120609675281,13.323195,0.5202120609675281
1570,13.480594,0.520543406229291,13.387585,0.520543406229291
1571,13.485529,0.5208747514910537,13.3887825,0.5208747514910537
1572,13.488447,0.5212060967528165,13.422181,0.5212060967528165
1573,13.49103,0.5215374420145792,13.424988,0.5215374420145792
1574,13.491566,0.5218687872763419,13.42776,0.5218687872763419
1575,13.493574,0.5222001325381047,13.441914,0.5222001325381047
1576,13.501908,0.5225314777998674,13.472521,0.5225314777998674
1577,13.508231,0.5228628230616302,13.489359,0.5228628230616302
1578,13.515385,0.5231941683233929,13.497973,0.5231941683233929
1579,13.518004,0.5235255135851558,13.498184,0.5235255135851558
1580,13.525572,0.5238568588469185,13.508865,0.5238568588469185
1581,13.532251,0.5241882041086813,13.52313,0.5241882041086813
1582,13.539754,0.524519549370444,13.524151,0.524519549370444
1583,13.552721,0.5248508946322068,13.538097,0.5248508946322068
1584,13.556583,0.5251822398939695,13.541605,0.5251822398939695
1585,13.566482,0.5255135851557323,13.544081,0.5255135851557323
1586,13.574086,0.525844930417495,13.552393,0.525844930417495
1587,13.575876,0.5261762756792577,13.560222,0.5261762756792577
1588,13.575877,0.5265076209410205,13.562336,0.5265076209410205
1589,13.576008,0.5268389662027833,13.563638,0.5268389662027833
1590,13.578996,0.5271703114645461,13.57509,0.5271703114645461
1591,13.586314,0.5275016567263088,13.576885,0.5275016567263088
1592,13.602485,0.5278330019880716,13.578979,0.5278330019880716
1593,13.606004,0.5281643472498343,13.589595,0.5281643472498343
1594,13.60764,0.5284956925115971,13.611433,0.5284956925115971
1595,13.611177,0.5288270377733598,13.611494,0.5288270377733598
1596,13.627352,0.5291583830351226,13.615097,0.5291583830351226
1597,13.635758,0.5294897282968853,13.620575,0.5294897282968853
1598,13.654962,0.5298210735586482,13.62555,0.5298210735586482
1599,13.655019,0.5301524188204109,13.6322975,0.5301524188204109
1600,13.655264,0.5304837640821736,13.632872,0.5304837640821736
1601,13.655923,0.5308151093439364,13.645843,0.5308151093439364
1602,13.665636,0.5311464546056991,13.651604,0.5311464546056991
1603,13.669639,0.5314777998674619,13.65672,0.5314777998674619
1604,13.669796,0.5318091451292246,13.658283,0.5318091451292246
1605,13.686869,0.5321404903909874,13.663631,0.5321404903909874
1606,13.69331,0.5324718356527501,13.666944,0.5324718356527501
1607,13.720983,0.532803180914513,13.690069,0.532803180914513
1608,13.721243,0.5331345261762757,13.696365,0.5331345261762757
1609,13.721377,0.5334658714380385,13.69704,0.5334658714380385
1610,13.723829,0.5337972166998012,13.711556,0.5337972166998012
1611,13.7239685,0.534128561961564,13.721061,0.534128561961564
1612,13.729313,0.5344599072233267,13.722977,0.5344599072233267
1613,13.741545,0.5347912524850894,13.748079,0.5347912524850894
1614,13.742984,0.5351225977468522,13.756861,0.5351225977468522
1615,13.755472,0.5354539430086149,13.765608,0.5354539430086149
1616,13.757,0.5357852882703777,13.772703,0.5357852882703777
1617,13.760176,0.5361166335321405,13.775883,0.5361166335321405
1618,13.763234,0.5364479787939033,13.7759695,0.5364479787939033
1619,13.771256,0.536779324055666,13.787739,0.536779324055666
1620,13.781396,0.5371106693174288,13.794112,0.5371106693174288
1621,13.785116,0.5374420145791915,13.806525,0.5374420145791915
1622,13.787084,0.5377733598409543,13.808426,0.5377733598409543
1623,13.78751,0.538104705102717,13.809695,0.538104705102717
1624,13.795077,0.5384360503644798,13.814388,0.5384360503644798
1625,13.805435,0.5387673956262425,13.819867,0.5387673956262425
1626,13.806675,0.5390987408880054,13.828284,0.5390987408880054
1627,13.808458,0.5394300861497681,13.8291445,0.5394300861497681
1628,13.810149,0.5397614314115308,13.848526,0.5397614314115308
1629,13.817891,0.5400927766732936,13.851143,0.5400927766732936
1630,13.829098,0.5404241219350563,13.853942,0.5404241219350563
1631,13.832878,0.5407554671968191,13.867192,0.5407554671968191
1632,13.836771,0.5410868124585818,13.874753,0.5410868124585818
1633,13.838957,0.5414181577203446,13.88367,0.5414181577203446
1634,13.861139,0.5417495029821073,13.887433,0.5417495029821073
1635,13.861231,0.5420808482438702,13.896912,0.5420808482438702
1636,13.879392,0.5424121935056329,13.91653,0.5424121935056329
1637,13.883757,0.5427435387673957,13.921021,0.5427435387673957
1638,13.885314,0.5430748840291584,13.922314,0.5430748840291584
1639,13.897253,0.5434062292909212,13.923977,0.5434062292909212
1640,13.897839,0.5437375745526839,13.934185,0.5437375745526839
1641,13.899273,0.5440689198144466,13.938759,0.5440689198144466
1642,13.900566,0.5444002650762094,13.964142,0.5444002650762094
1643,13.900883,0.5447316103379721,13.967446,0.5447316103379721
1644,13.900887,0.5450629555997349,13.978853,0.5450629555997349
1645,13.905267,0.5453943008614976,13.99257,0.5453943008614976
1646,13.910451,0.5457256461232605,13.997,0.5457256461232605
1647,13.911051,0.5460569913850232,14.01858,0.5460569913850232
1648,13.911459,0.546388336646786,14.031858,0.546388336646786
1649,13.9147,0.5467196819085487,14.032432,0.5467196819085487
1650,13.931022,0.5470510271703115,14.038737,0.5470510271703115
1651,13.93358,0.5473823724320742,14.053933,0.5473823724320742
1652,13.935233,0.547713717693837,14.084771,0.547713717693837
1653,13.945951,0.5480450629555997,14.086104,0.5480450629555997
1654,13.96576,0.5483764082173624,14.117574,0.5483764082173624
1655,13.965983,0.5487077534791253,14.124154,0.5487077534791253
1656,13.966873,0.549039098740888,14.124456,0.549039098740888
1657,13.967019,0.5493704440026508,14.133533,0.5493704440026508
1658,13.976458,0.5497017892644135,14.135484,0.5497017892644135
1659,13.98292,0.5500331345261763,14.140612,0.5500331345261763
1660,13.982992,0.550364479787939,14.144999,0.550364479787939
1661,13.991338,0.5506958250497018,14.146779,0.5506958250497018
1662,14.011362,0.5510271703114645,14.159178,0.5510271703114645
1663,14.015428,0.5513585155732273,14.162754,0.5513585155732273
1664,14.016286,0.55168986083499,14.164918,0.55168986083499
1665,14.018197,0.5520212060967529,14.179731,0.5520212060967529
1666,14.026798,0.5523525513585156,14.182929,0.5523525513585156
1667,14.035164,0.5526838966202783,14.185601,0.5526838966202783
1668,14.038396,0.5530152418820411,14.187497,0.5530152418820411
1669,14.043049,0.5533465871438038,14.189413,0.5533465871438038
1670,14.044069,0.5536779324055666,14.202081,0.5536779324055666
1671,14.049966,0.5540092776673293,14.2126255,0.5540092776673293
1672,14.065126,0.5543406229290921,14.214643,0.5543406229290921
1673,14.071034,0.5546719681908548,14.215117,0.5546719681908548
1674,14.072511,0.5550033134526177,14.226709,0.5550033134526177
1675,14.079922,0.5553346587143804,14.236877,0.5553346587143804
1676,14.088289,0.5556660039761432,14.237502,0.5556660039761432
1677,14.089304,0.5559973492379059,14.239247,0.5559973492379059
1678,14.093748,0.5563286944996687,14.255994,0.5563286944996687
1679,14.105287,0.5566600397614314,14.259626,0.5566600397614314
1680,14.109217,0.5569913850231941,14.264147,0.5569913850231941
1681,14.113263,0.5573227302849569,14.283395,0.5573227302849569
1682,14.1157,0.5576540755467196,14.298945,0.5576540755467196
1683,14.1249075,0.5579854208084825,14.305664,0.5579854208084825
1684,14.1310215,0.5583167660702452,14.316613,0.5583167660702452
1685,14.143384,0.558648111332008,14.327202,0.558648111332008
1686,14.14446,0.5589794565937707,14.327762,0.5589794565937707
1687,14.147183,0.5593108018555335,14.337992,0.5593108018555335
1688,14.154193,0.5596421471172962,14.345308,0.5596421471172962
1689,14.155074,0.559973492379059,14.357959,0.559973492379059
1690,14.182403,0.5603048376408217,14.365229,0.5603048376408217
1691,14.188525,0.5606361829025845,14.365354,0.5606361829025845
1692,14.188834,0.5609675281643473,14.395596,0.5609675281643473
1693,14.190268,0.56129887342611,14.4002695,0.56129887342611
1694,14.190378,0.5616302186878728,14.4114685,0.5616302186878728
1695,14.190591,0.5619615639496355,14.413346,0.5619615639496355
1696,14.191455,0.5622929092113983,14.416706,0.5622929092113983
1697,14.194402,0.562624254473161,14.416976,0.562624254473161
1698,14.196335,0.5629555997349238,14.425517,0.5629555997349238
1699,14.196582,0.5632869449966865,14.433888,0.5632869449966865
1700,14.205534,0.5636182902584493,14.434162,0.5636182902584493
1701,14.208679,0.563949635520212,14.448552,0.563949635520212
1702,14.213427,0.5642809807819749,14.449532,0.5642809807819749
1703,14.220411,0.5646123260437376,14.456948,0.5646123260437376
1704,14.222094,0.5649436713055004,14.460934,0.5649436713055004
1705,14.231938,0.5652750165672631,14.463025,0.5652750165672631
1706,14.236173,0.5656063618290258,14.466439,0.5656063618290258
1707,14.24994,0.5659377070907886,14.467829,0.5659377070907886
1708,14.256549,0.5662690523525513,14.474902,0.5662690523525513
1709,14.268557,0.5666003976143141,14.477344,0.5666003976143141
1710,14.269243,0.5669317428760768,14.484436,0.5669317428760768
1711,14.273603,0.5672630881378397,14.5406275,0.5672630881378397
1712,14.278356,0.5675944333996024,14.563754,0.5675944333996024
1713,14.280344,0.5679257786613652,14.570245,0.5679257786613652
1714,14.281528,0.5682571239231279,14.578895,0.5682571239231279
1715,14.28813,0.5685884691848907,14.587663,0.5685884691848907
1716,14.289299,0.5689198144466534,14.596943,0.5689198144466534
1717,14.2940235,0.5692511597084162,14.602555,0.5692511597084162
1718,14.2975645,0.5695825049701789,14.624548,0.5695825049701789
1719,14.300431,0.5699138502319416,14.624829,0.5699138502319416
1720,14.302852,0.5702451954937044,14.632203,0.5702451954937044
1721,14.312393,0.5705765407554672,14.660148,0.5705765407554672
1722,14.316795,0.57090788601723,14.674513,0.57090788601723
1723,14.326472,0.5712392312789927,14.682449,0.5712392312789927
1724,14.336898,0.5715705765407555,14.686816,0.5715705765407555
1725,14.339903,0.5719019218025182,14.68906,0.5719019218025182
1726,14.344594,0.572233267064281,14.698284,0.572233267064281
1727,14.346214,0.5725646123260437,14.699956,0.5725646123260437
1728,14.360404,0.5728959575878065,14.730367,0.5728959575878065
1729,14.360836,0.5732273028495692,14.730928,0.5732273028495692
1730,14.367857,0.5735586481113321,14.742031,0.5735586481113321
1731,14.376935,0.5738899933730948,14.748959,0.5738899933730948
1732,14.378457,0.5742213386348575,14.750491,0.5742213386348575
1733,14.379315,0.5745526838966203,14.75109,0.5745526838966203
1734,14.380854,0.574884029158383,14.769677,0.574884029158383
1735,14.381029,0.5752153744201458,14.776395,0.5752153744201458
1736,14.383709,0.5755467196819085,14.794507,0.5755467196819085
1737,14.384039,0.5758780649436713,14.800509,0.5758780649436713
1738,14.385592,0.576209410205434,14.811738,0.576209410205434
1739,14.387555,0.5765407554671969,14.829144,0.5765407554671969
1740,14.38793,0.5768721007289596,14.834644,0.5768721007289596
1741,14.391188,0.5772034459907224,14.875796,0.5772034459907224
1742,14.394596,0.5775347912524851,14.891686,0.5775347912524851
1743,14.407534,0.5778661365142479,14.896295,0.5778661365142479
1744,14.418205,0.5781974817760106,14.897658,0.5781974817760106
1745,14.427078,0.5785288270377733,14.907938,0.5785288270377733
1746,14.428473,0.5788601722995361,14.916855,0.5788601722995361
1747,14.439304,0.5791915175612988,14.917379,0.5791915175612988
1748,14.441282,0.5795228628230616,14.920895,0.5795228628230616
1749,14.444501,0.5798542080848244,14.923746,0.5798542080848244
1750,14.447834,0.5801855533465872,14.935431,0.5801855533465872
1751,14.455509,0.5805168986083499,14.947294,0.5805168986083499
1752,14.473374,0.5808482438701127,14.961824,0.5808482438701127
1753,14.477414,0.5811795891318754,14.96388,0.5811795891318754
1754,14.512439,0.5815109343936382,14.966225,0.5815109343936382
1755,14.514692,0.5818422796554009,14.974993,0.5818422796554009
1756,14.52454,0.5821736249171637,14.976174,0.5821736249171637
1757,14.531794,0.5825049701789264,14.980124,0.5825049701789264
1758,14.539587,0.5828363154406891,14.984737,0.5828363154406891
1759,14.543326,0.583167660702452,14.993966,0.583167660702452
1760,14.543844,0.5834990059642147,15.0005865,0.5834990059642147
1761,14.547482,0.5838303512259775,15.004808,0.5838303512259775
1762,14.549278,0.5841616964877402,15.005794,0.5841616964877402
1763,14.555832,0.584493041749503,15.015221,0.584493041749503
1764,14.557875,0.5848243870112657,15.026994,0.5848243870112657
1765,14.56142,0.5851557322730285,15.046322,0.5851557322730285
1766,14.563892,0.5854870775347912,15.046455,0.5854870775347912
1767,14.574818,0.585818422796554,15.073649,0.585818422796554
1768,14.57575,0.5861497680583168,15.078478,0.5861497680583168
1769,14.603518,0.5864811133200796,15.078702,0.5864811133200796
1770,14.610443,0.5868124585818423,15.084624,0.5868124585818423
1771,14.6140175,0.587143803843605,15.087624,0.587143803843605
1772,14.620151,0.5874751491053678,15.09657,0.5874751491053678
1773,14.648109,0.5878064943671305,15.108755,0.5878064943671305
1774,14.648586,0.5881378396288933,15.114776,0.5881378396288933
1775,14.649765,0.588469184890656,15.118822,0.588469184890656
1776,14.653147,0.5888005301524188,15.119291,0.5888005301524188
1777,14.663409,0.5891318754141815,15.126876,0.5891318754141815
1778,14.692197,0.5894632206759444,15.128761,0.5894632206759444
1779,14.693167,0.5897945659377071,15.177443,0.5897945659377071
1780,14.709575,0.5901259111994699,15.18071,0.5901259111994699
1781,14.713546,0.5904572564612326,15.192044,0.5904572564612326
1782,14.715162,0.5907886017229954,15.1924925,0.5907886017229954
1783,14.72401,0.5911199469847581,15.202456,0.5911199469847581
1784,14.734448,0.5914512922465208,15.206259,0.5914512922465208
1785,14.738359,0.5917826375082836,15.207106,0.5917826375082836
1786,14.738651,0.5921139827700463,15.228208,0.5921139827700463
1787,14.73959,0.5924453280318092,15.241626,0.5924453280318092
1788,14.739819,0.5927766732935719,15.243028,0.5927766732935719
1789,14.745539,0.5931080185553347,15.244847,0.5931080185553347
1790,14.747609,0.5934393638170974,15.245262,0.5934393638170974
1791,14.75416,0.5937707090788602,15.253962,0.5937707090788602
1792,14.7562065,0.5941020543406229,15.254545,0.5941020543406229
1793,14.764878,0.5944333996023857,15.288775,0.5944333996023857
1794,14.768011,0.5947647448641484,15.2908535,0.5947647448641484
1795,14.775973,0.5950960901259112,15.308832,0.5950960901259112
1796,14.778405,0.595427435387674,15.313016,0.595427435387674
1797,14.785701,0.5957587806494367,15.316433,0.5957587806494367
1798,14.793415,0.5960901259111995,15.355752,0.5960901259111995
1799,14.80289,0.5964214711729622,15.371098,0.5964214711729622
1800,14.803227,0.596752816434725,15.372556,0.596752816434725
1801,14.803399,0.5970841616964877,15.380664,0.5970841616964877
1802,14.804326,0.5974155069582505,15.382318,0.5974155069582505
1803,14.808163,0.5977468522200132,15.404062,0.5977468522200132
1804,14.810915,0.598078197481776,15.428248,0.598078197481776
1805,14.827127,0.5984095427435387,15.443534,0.5984095427435387
1806,14.828968,0.5987408880053016,15.445451,0.5987408880053016
1807,14.855299,0.5990722332670643,15.447007,0.5990722332670643
1808,14.85549,0.5994035785288271,15.44975,0.5994035785288271
1809,14.857714,0.5997349237905898,15.4597645,0.5997349237905898
1810,14.873174,0.6000662690523525,15.461032,0.6000662690523525
1811,14.875784,0.6003976143141153,15.46726,0.6003976143141153
1812,14.883139,0.600728959575878,15.471837,0.600728959575878
1813,14.894451,0.6010603048376408,15.477693,0.6010603048376408
1814,14.907026,0.6013916500994035,15.503779,0.6013916500994035
1815,14.913966,0.6017229953611664,15.531857,0.6017229953611664
1816,14.914118,0.6020543406229291,15.537092,0.6020543406229291
1817,14.915159,0.6023856858846919,15.544074,0.6023856858846919
1818,14.915548,0.6027170311464546,15.565209,0.6027170311464546
1819,14.935916,0.6030483764082174,15.568121,0.6030483764082174
1820,14.938616,0.6033797216699801,15.570711,0.6033797216699801
1821,14.938997,0.6037110669317429,15.6018715,0.6037110669317429
1822,14.940741,0.6040424121935056,15.611487,0.6040424121935056
1823,14.940848,0.6043737574552683,15.621123,0.6043737574552683
1824,14.94108,0.6047051027170312,15.6410265,0.6047051027170312
1825,14.942305,0.6050364479787939,15.65191,0.6050364479787939
1826,14.945229,0.6053677932405567,15.672266,0.6053677932405567
1827,14.946547,0.6056991385023194,15.686103,0.6056991385023194
1828,14.948862,0.6060304837640822,15.69067,0.6060304837640822
1829,14.951795,0.6063618290258449,15.712307,0.6063618290258449
1830,14.957465,0.6066931742876077,15.749456,0.6066931742876077
1831,14.964967,0.6070245195493704,15.77858,0.6070245195493704
1832,14.969361,0.6073558648111332,15.78853,0.6073558648111332
1833,14.96958,0.607687210072896,15.79495,0.607687210072896
1834,14.972322,0.6080185553346588,15.798687,0.6080185553346588
1835,14.972729,0.6083499005964215,15.81699,0.6083499005964215
1836,14.990679,0.6086812458581843,15.824812,0.6086812458581843
1837,14.9944935,0.609012591119947,15.826658,0.609012591119947
1838,14.99774,0.6093439363817097,15.842449,0.6093439363817097
1839,15.000203,0.6096752816434725,15.844138,0.6096752816434725
1840,15.026997,0.6100066269052352,15.866602,0.6100066269052352
1841,15.027342,0.610337972166998,15.866683,0.610337972166998
1842,15.033294,0.6106693174287607,15.869451,0.6106693174287607
1843,15.034779,0.6110006626905236,15.886987,0.6110006626905236
1844,15.035005,0.6113320079522863,15.904638,0.6113320079522863
1845,15.043416,0.6116633532140491,15.9211,0.6116633532140491
1846,15.050438,0.6119946984758118,15.926837,0.6119946984758118
1847,15.051742,0.6123260437375746,15.930619,0.6123260437375746
1848,15.058491,0.6126573889993373,15.956624,0.6126573889993373
1849,15.083622,0.6129887342611001,15.960562,0.6129887342611001
1850,15.087654,0.6133200795228628,15.98681,0.6133200795228628
1851,15.087919,0.6136514247846255,16.007374,0.6136514247846255
1852,15.105055,0.6139827700463883,16.019241,0.6139827700463883
1853,15.105449,0.614314115308151,16.023945,0.614314115308151
1854,15.127039,0.6146454605699139,16.05009,0.6146454605699139
1855,15.128406,0.6149768058316766,16.064465,0.6149768058316766
1856,15.147717,0.6153081510934394,16.06742,0.6153081510934394
1857,15.165419,0.6156394963552021,16.073326,0.6156394963552021
1858,15.166628,0.6159708416169649,16.09109,0.6159708416169649
1859,15.17302,0.6163021868787276,16.09181,0.6163021868787276
1860,15.1778755,0.6166335321404904,16.100538,0.6166335321404904
1861,15.178795,0.6169648774022531,16.134703,0.6169648774022531
1862,15.191296,0.617296222664016,16.146347,0.617296222664016
1863,15.1996,0.6176275679257787,16.15247,0.6176275679257787
1864,15.200675,0.6179589131875414,16.160059,0.6179589131875414
1865,15.202652,0.6182902584493042,16.168259,0.6182902584493042
1866,15.208594,0.6186216037110669,16.21353,0.6186216037110669
1867,15.221226,0.6189529489728297,16.24012,0.6189529489728297
1868,15.222902,0.6192842942345924,16.25897,0.6192842942345924
1869,15.223575,0.6196156394963552,16.298151,0.6196156394963552
1870,15.226843,0.6199469847581179,16.303867,0.6199469847581179
1871,15.234103,0.6202783300198808,16.311775,0.6202783300198808
1872,15.240055,0.6206096752816435,16.312012,0.6206096752816435
1873,15.244248,0.6209410205434063,16.31416,0.6209410205434063
1874,15.246612,0.621272365805169,16.32022,0.621272365805169
1875,15.247235,0.6216037110669318,16.327847,0.6216037110669318
1876,15.257169,0.6219350563286945,16.336222,0.6219350563286945
1877,15.283742,0.6222664015904572,16.337164,0.6222664015904572
1878,15.286526,0.62259774685222,16.359926,0.62259774685222
1879,15.293695,0.6229290921139827,16.373436,0.6229290921139827
1880,15.293873,0.6232604373757455,16.37424,0.6232604373757455
1881,15.294748,0.6235917826375083,16.407715,0.6235917826375083
1882,15.29631,0.6239231278992711,16.413773,0.6239231278992711
1883,15.296921,0.6242544731610338,16.418486,0.6242544731610338
1884,15.303759,0.6245858184227966,16.442034,0.6245858184227966
1885,15.305697,0.6249171636845593,16.498747,0.6249171636845593
1886,15.312,0.6252485089463221,16.499853,0.6252485089463221
1887,15.314865,0.6255798542080848,16.51352,0.6255798542080848
1888,15.316921,0.6259111994698476,16.533781,0.6259111994698476
1889,15.317293,0.6262425447316103,16.535973,0.6262425447316103
1890,15.321886,0.626573889993373,16.538048,0.626573889993373
1891,15.333424,0.6269052352551359,16.54608,0.6269052352551359
1892,15.334866,0.6272365805168986,16.556408,0.6272365805168986
1893,15.345686,0.6275679257786614,16.557323,0.6275679257786614
1894,15.349543,0.6278992710404241,16.558126,0.6278992710404241
1895,15.355754,0.6282306163021869,16.558949,0.6282306163021869
1896,15.358712,0.6285619615639496,16.55898,0.6285619615639496
1897,15.360455,0.6288933068257124,16.559793,0.6288933068257124
1898,15.366751,0.6292246520874751,16.56505,0.6292246520874751
1899,15.36796,0.629555997349238,16.56552,0.629555997349238
1900,15.372594,0.6298873426110007,16.581411,0.6298873426110007
1901,15.378912,0.6302186878727635,16.601637,0.6302186878727635
1902,15.3927355,0.6305500331345262,16.60627,0.6305500331345262
1903,15.395163,0.6308813783962889,16.611038,0.6308813783962889
1904,15.404749,0.6312127236580517,16.628286,0.6312127236580517
1905,15.408047,0.6315440689198144,16.648933,0.6315440689198144
1906,15.408425,0.6318754141815772,16.658651,0.6318754141815772
1907,15.419458,0.6322067594433399,16.714739,0.6322067594433399
1908,15.428647,0.6325381047051027,16.723972,0.6325381047051027
1909,15.429151,0.6328694499668654,16.740734,0.6328694499668654
1910,15.432561,0.6332007952286283,16.748878,0.6332007952286283
1911,15.433966,0.633532140490391,16.754633,0.633532140490391
1912,15.435102,0.6338634857521538,16.775654,0.6338634857521538
1913,15.441713,0.6341948310139165,16.79923,0.6341948310139165
1914,15.443205,0.6345261762756793,16.802124,0.6345261762756793
1915,15.450714,0.634857521537442,16.818556,0.634857521537442
1916,15.454111,0.6351888667992047,16.826239,0.6351888667992047
1917,15.455638,0.6355202120609675,16.862345,0.6355202120609675
1918,15.459326,0.6358515573227302,16.903282,0.6358515573227302
1919,15.470673,0.6361829025844931,16.910328,0.6361829025844931
1920,15.478063,0.6365142478462558,16.989058,0.6365142478462558
1921,15.486474,0.6368455931080186,17.011642,0.6368455931080186
1922,15.507698,0.6371769383697813,17.026161,0.6371769383697813
1923,15.510017,0.6375082836315441,17.041573,0.6375082836315441
1924,15.511073,0.6378396288933068,17.0501,0.6378396288933068
1925,15.514432,0.6381709741550696,17.051682,0.6381709741550696
1926,15.5169325,0.6385023194168323,17.052544,0.6385023194168323
1927,15.519997,0.6388336646785951,17.064363,0.6388336646785951
1928,15.52602,0.6391650099403579,17.077787,0.6391650099403579
1929,15.543333,0.6394963552021206,17.106726,0.6394963552021206
1930,15.546836,0.6398277004638834,17.10939,0.6398277004638834
1931,15.55531,0.6401590457256461,17.127563,0.6401590457256461
1932,15.560678,0.6404903909874089,17.137627,0.6404903909874089
1933,15.5665,0.6408217362491716,17.141253,0.6408217362491716
1934,15.567636,0.6411530815109344,17.143248,0.6411530815109344
1935,15.569296,0.6414844267726971,17.18723,0.6414844267726971
1936,15.569847,0.6418157720344599,17.202383,0.6418157720344599
1937,15.571569,0.6421471172962226,17.23249,0.6421471172962226
1938,15.572207,0.6424784625579855,17.241451,0.6424784625579855
1939,15.574253,0.6428098078197482,17.249916,0.6428098078197482
1940,15.578711,0.643141153081511,17.316614,0.643141153081511
1941,15.580149,0.6434724983432737,17.34428,0.6434724983432737
1942,15.586271,0.6438038436050364,17.419975,0.6438038436050364
1943,15.622184,0.6441351888667992,17.421816,0.6441351888667992
1944,15.624003,0.6444665341285619,17.428839,0.6444665341285619
1945,15.626776,0.6447978793903247,17.45356,0.6447978793903247
1946,15.638309,0.6451292246520874,17.4912,0.6451292246520874
1947,15.648748,0.6454605699138503,17.5057,0.6454605699138503
1948,15.657606,0.645791915175613,17.531898,0.645791915175613
1949,15.665224,0.6461232604373758,17.54505,0.6461232604373758
1950,15.665265,0.6464546056991385,17.5532,0.6464546056991385
1951,15.671642,0.6467859509609013,17.573435,0.6467859509609013
1952,15.676794,0.647117296222664,17.580202,0.647117296222664
1953,15.70336,0.6474486414844268,17.590345,0.6474486414844268
1954,15.706734,0.6477799867461895,17.593771,0.6477799867461895
1955,15.707946,0.6481113320079522,17.595823,0.6481113320079522
1956,15.711517,0.648442677269715,17.597486,0.648442677269715
1957,15.724831,0.6487740225314778,17.614996,0.6487740225314778
1958,15.724917,0.6491053677932406,17.620575,0.6491053677932406
1959,15.734613,0.6494367130550033,17.647953,0.6494367130550033
1960,15.743147,0.6497680583167661,17.65466,0.6497680583167661
1961,15.744776,0.6500994035785288,17.667051,0.6500994035785288
1962,15.745219,0.6504307488402916,17.731583,0.6504307488402916
1963,15.746107,0.6507620941020543,17.748789,0.6507620941020543
1964,15.752601,0.6510934393638171,17.752983,0.6510934393638171
1965,15.768885,0.6514247846255798,17.75361,0.6514247846255798
1966,15.773618,0.6517561298873427,17.7645,0.6517561298873427
1967,15.787705,0.6520874751491054,17.765533,0.6520874751491054
1968,15.809295,0.6524188204108681,17.781275,0.6524188204108681
1969,15.810021,0.6527501656726309,17.787893,0.6527501656726309
1970,15.810158,0.6530815109343936,17.798601,0.6530815109343936
1971,15.817247,0.6534128561961564,17.816256,0.6534128561961564
1972,15.818762,0.6537442014579191,17.819246,0.6537442014579191
1973,15.819801,0.6540755467196819,17.828144,0.6540755467196819
1974,15.823565,0.6544068919814446,17.835318,0.6544068919814446
1975,15.842139,0.6547382372432075,17.856394,0.6547382372432075
1976,15.851781,0.6550695825049702,17.887754,0.6550695825049702
1977,15.856399,0.655400927766733,17.890139,0.655400927766733
1978,15.860198,0.6557322730284957,17.90551,0.6557322730284957
1979,15.862633,0.6560636182902585,17.979046,0.6560636182902585
1980,15.869339,0.6563949635520212,17.98124,0.6563949635520212
1981,15.887651,0.6567263088137839,17.984856,0.6567263088137839
1982,15.888582,0.6570576540755467,18.017605,0.6570576540755467
1983,15.900337,0.6573889993373094,18.024244,0.6573889993373094
1984,15.902573,0.6577203445990722,18.05868,0.6577203445990722
1985,15.907459,0.658051689860835,18.067465,0.658051689860835
1986,15.913528,0.6583830351225978,18.078835,0.6583830351225978
1987,15.920109,0.6587143803843605,18.096912,0.6587143803843605
1988,15.933386,0.6590457256461233,18.105928,0.6590457256461233
1989,15.943491,0.659377070907886,18.14782,0.659377070907886
1990,15.948227,0.6597084161696488,18.180784,0.6597084161696488
1991,15.964333,0.6600397614314115,18.191483,0.6600397614314115
1992,15.978859,0.6603711066931743,18.196907,0.6603711066931743
1993,15.982976,0.660702451954937,18.21869,0.660702451954937
1994,15.984278,0.6610337972166997,18.218939,0.6610337972166997
1995,16.00545,0.6613651424784626,18.228973,0.6613651424784626
1996,16.006046,0.6616964877402253,18.229584,0.6616964877402253
1997,16.008076,0.6620278330019881,18.23005,0.6620278330019881
1998,16.015701,0.6623591782637508,18.246891,0.6623591782637508
1999,16.027506,0.6626905235255136,18.267109,0.6626905235255136
2000,16.038788,0.6630218687872763,18.356161,0.6630218687872763
2001,16.039593,0.6633532140490391,18.385277,0.6633532140490391
2002,16.04983,0.6636845593108018,18.401707,0.6636845593108018
2003,16.057325,0.6640159045725647,18.411036,0.6640159045725647
2004,16.058022,0.6643472498343274,18.443546,0.6643472498343274
2005,16.06503,0.6646785950960902,18.449646,0.6646785950960902
2006,16.070175,0.6650099403578529,18.450726,0.6650099403578529
2007,16.072739,0.6653412856196156,18.455349,0.6653412856196156
2008,16.078749,0.6656726308813784,18.466253,0.6656726308813784
2009,16.089415,0.6660039761431411,18.523457,0.6660039761431411
2010,16.098118,0.6663353214049039,18.526867,0.6663353214049039
2011,16.102037,0.6666666666666666,18.541622,0.6666666666666666
2012,16.102139,0.6669980119284294,18.548857,0.6669980119284294
2013,16.102161,0.6673293571901922,18.576914,0.6673293571901922
2014,16.112907,0.667660702451955,18.585962,0.667660702451955
2015,16.127249,0.6679920477137177,18.611195,0.6679920477137177
2016,16.12786,0.6683233929754805,18.623226,0.6683233929754805
2017,16.128246,0.6686547382372432,18.636446,0.6686547382372432
2018,16.134947,0.668986083499006,18.681726,0.668986083499006
2019,16.146433,0.6693174287607687,18.7097,0.6693174287607687
2020,16.16534,0.6696487740225314,18.74054,0.6696487740225314
2021,16.171398,0.6699801192842942,18.743565,0.6699801192842942
2022,16.180815,0.670311464546057,18.750633,0.670311464546057
2023,16.199171,0.6706428098078198,18.751583,0.6706428098078198
2024,16.208166,0.6709741550695825,18.761322,0.6709741550695825
2025,16.212734,0.6713055003313453,18.765173,0.6713055003313453
2026,16.214233,0.671636845593108,18.8199,0.671636845593108
2027,16.21894,0.6719681908548708,18.828058,0.6719681908548708
2028,16.219444,0.6722995361166335,18.830124,0.6722995361166335
2029,16.227913,0.6726308813783963,18.830645,0.6726308813783963
2030,16.229912,0.672962226640159,18.857128,0.672962226640159
2031,16.232159,0.6732935719019219,18.890516,0.6732935719019219
2032,16.235422,0.6736249171636846,18.899258,0.6736249171636846
2033,16.246212,0.6739562624254473,18.899548,0.6739562624254473
2034,16.247332,0.6742876076872101,18.90502,0.6742876076872101
2035,16.270298,0.6746189529489728,18.90857,0.6746189529489728
2036,16.271053,0.6749502982107356,18.90928,0.6749502982107356
2037,16.27603,0.6752816434724983,18.909477,0.6752816434724983
2038,16.276594,0.6756129887342611,18.91324,0.6756129887342611
2039,16.301594,0.6759443339960238,18.917435,0.6759443339960238
2040,16.302628,0.6762756792577866,18.92226,0.6762756792577866
2041,16.304241,0.6766070245195493,18.924442,0.6766070245195493
2042,16.304884,0.6769383697813122,18.93288,0.6769383697813122
2043,16.312227,0.6772697150430749,18.95978,0.6772697150430749
2044,16.31744,0.6776010603048377,18.97604,0.6776010603048377
2045,16.328709,0.6779324055666004,18.97663,0.6779324055666004
2046,16.330988,0.6782637508283631,18.998123,0.6782637508283631
2047,16.341179,0.6785950960901259,19.000235,0.6785950960901259
2048,16.342878,0.6789264413518886,19.039612,0.6789264413518886
2049,16.346148,0.6792577866136514,19.051176,0.6792577866136514
2050,16.350483,0.6795891318754141,19.05232,0.6795891318754141
2051,16.361156,0.679920477137177,19.078016,0.679920477137177
2052,16.373251,0.6802518223989397,19.079481,0.6802518223989397
2053,16.412056,0.6805831676607025,19.103174,0.6805831676607025
2054,16.417156,0.6809145129224652,19.106514,0.6809145129224652
2055,16.418581,0.681245858184228,19.129755,0.681245858184228
2056,16.427078,0.6815772034459907,19.13923,0.6815772034459907
2057,16.435265,0.6819085487077535,19.160366,0.6819085487077535
2058,16.449718,0.6822398939695162,19.216745,0.6822398939695162
2059,16.450165,0.682571239231279,19.219856,0.682571239231279
2060,16.459126,0.6829025844930418,19.24975,0.6829025844930418
2061,16.461496,0.6832339297548045,19.273912,0.6832339297548045
2062,16.474348,0.6835652750165673,19.274166,0.6835652750165673
2063,16.480188,0.68389662027833,19.284828,0.68389662027833
2064,16.484741,0.6842279655400928,19.31114,0.6842279655400928
2065,16.484764,0.6845593108018555,19.363316,0.6845593108018555
2066,16.495745,0.6848906560636183,19.406046,0.6848906560636183
2067,16.497137,0.685222001325381,19.431519,0.685222001325381
2068,16.515743,0.6855533465871438,19.45656,0.6855533465871438
2069,16.5182,0.6858846918489065,19.467134,0.6858846918489065
2070,16.535868,0.6862160371106694,19.472298,0.6862160371106694
2071,16.540312,0.6865473823724321,19.47475,0.6865473823724321
2072,16.544449,0.6868787276341949,19.494448,0.6868787276341949
2073,16.548885,0.6872100728959576,19.49868,0.6872100728959576
2074,16.55246,0.6875414181577203,19.514626,0.6875414181577203
2075,16.563496,0.6878727634194831,19.537468,0.6878727634194831
2076,16.564686,0.6882041086812458,19.540792,0.6882041086812458
2077,16.575521,0.6885354539430086,19.546711,0.6885354539430086
2078,16.579735,0.6888667992047713,19.567572,0.6888667992047713
2079,16.597538,0.6891981444665342,19.56979,0.6891981444665342
2080,16.607433,0.6895294897282969,19.574532,0.6895294897282969
2081,16.615042,0.6898608349900597,19.648802,0.6898608349900597
2082,16.61546,0.6901921802518224,19.677015,0.6901921802518224
2083,16.619656,0.6905235255135852,19.736296,0.6905235255135852
2084,16.627132,0.6908548707753479,19.740784,0.6908548707753479
2085,16.63699,0.6911862160371107,19.740866,0.6911862160371107
2086,16.640902,0.6915175612988734,19.77478,0.6915175612988734
2087,16.652657,0.6918489065606361,19.788668,0.6918489065606361
2088,16.653788,0.692180251822399,19.825136,0.692180251822399
2089,16.65646,0.6925115970841617,19.825191,0.6925115970841617
2090,16.667244,0.6928429423459245,19.825724,0.6928429423459245
2091,16.674503,0.6931742876076872,19.835905,0.6931742876076872
2092,16.71093,0.69350563286945,19.85136,0.69350563286945
2093,16.711712,0.6938369781312127,19.853804,0.6938369781312127
2094,16.71827,0.6941683233929755,19.8656,0.6941683233929755
2095,16.728418,0.6944996686547382,19.90379,0.6944996686547382
2096,16.73149,0.694831013916501,19.920132,0.694831013916501
2097,16.738495,0.6951623591782637,19.920538,0.6951623591782637
2098,16.742813,0.6954937044400266,19.92418,0.6954937044400266
2099,16.745691,0.6958250497017893,19.931427,0.6958250497017893
2100,16.746773,0.696156394963552,19.947847,0.696156394963552
2101,16.7486,0.6964877402253148,19.954517,0.6964877402253148
2102,16.753744,0.6968190854870775,19.958275,0.6968190854870775
2103,16.764856,0.6971504307488403,19.961359,0.6971504307488403
2104,16.769497,0.697481776010603,19.963057,0.697481776010603
2105,16.77698,0.6978131212723658,19.977144,0.6978131212723658
2106,16.778835,0.6981444665341285,20.013584,0.6981444665341285
2107,16.785341,0.6984758117958914,20.043474,0.6984758117958914
2108,16.791975,0.6988071570576541,20.062294,0.6988071570576541
2109,16.80407,0.6991385023194169,20.09822,0.6991385023194169
2110,16.827423,0.6994698475811796,20.103476,0.6994698475811796
2111,16.83427,0.6998011928429424,20.110125,0.6998011928429424
2112,16.853313,0.7001325381047051,20.12638,0.7001325381047051
2113,16.856344,0.7004638833664678,20.149965,0.7004638833664678
2114,16.864521,0.7007952286282306,20.2059,0.7007952286282306
2115,16.86604,0.7011265738899933,20.206528,0.7011265738899933
2116,16.872139,0.7014579191517561,20.208311,0.7014579191517561
2117,16.897179,0.7017892644135189,20.217796,0.7017892644135189
2118,16.899025,0.7021206096752817,20.221556,0.7021206096752817
2119,16.900127,0.7024519549370444,20.228209,0.7024519549370444
2120,16.904772,0.7027833001988072,20.24098,0.7027833001988072
2121,16.911335,0.7031146454605699,20.26952,0.7031146454605699
2122,16.911377,0.7034459907223327,20.271008,0.7034459907223327
2123,16.916359,0.7037773359840954,20.339066,0.7037773359840954
2124,16.941658,0.7041086812458582,20.344063,0.7041086812458582
2125,16.946667,0.7044400265076209,20.388163,0.7044400265076209
2126,16.9475,0.7047713717693836,20.404343,0.7047713717693836
2127,16.962141,0.7051027170311465,20.409914,0.7051027170311465
2128,16.974794,0.7054340622929092,20.426554,0.7054340622929092
2129,16.978838,0.705765407554672,20.43237,0.705765407554672
2130,16.979126,0.7060967528164347,20.460806,0.7060967528164347
2131,16.979149,0.7064280980781975,20.473969,0.7064280980781975
2132,16.97942,0.7067594433399602,20.49616,0.7067594433399602
2133,16.996565,0.707090788601723,20.504223,0.707090788601723
2134,16.99732,0.7074221338634857,20.50898,0.7074221338634857
2135,17.013214,0.7077534791252486,20.564354,0.7077534791252486
2136,17.02538,0.7080848243870113,20.592808,0.7080848243870113
2137,17.056095,0.7084161696487741,20.607578,0.7084161696487741
2138,17.062643,0.7087475149105368,20.64854,0.7087475149105368
2139,17.066372,0.7090788601722995,20.705126,0.7090788601722995
2140,17.06853,0.7094102054340623,20.711342,0.7094102054340623
2141,17.06999,0.709741550695825,20.716158,0.709741550695825
2142,17.073334,0.7100728959575878,20.721338,0.7100728959575878
2143,17.079096,0.7104042412193505,20.736778,0.7104042412193505
2144,17.09655,0.7107355864811133,20.80278,0.7107355864811133
2145,17.09818,0.711066931742876,20.811605,0.711066931742876
2146,17.102686,0.7113982770046389,20.826426,0.7113982770046389
2147,17.111715,0.7117296222664016,20.84502,0.7117296222664016
2148,17.122356,0.7120609675281644,20.845655,0.7120609675281644
2149,17.129147,0.7123923127899271,20.847935,0.7123923127899271
2150,17.157833,0.7127236580516899,20.851694,0.7127236580516899
2151,17.18678,0.7130550033134526,20.855366,0.7130550033134526
2152,17.201332,0.7133863485752153,20.864603,0.7133863485752153
2153,17.219631,0.7137176938369781,20.926725,0.7137176938369781
2154,17.220299,0.7140490390987408,20.930164,0.7140490390987408
2155,17.224657,0.7143803843605037,20.945427,0.7143803843605037
2156,17.265,0.7147117296222664,20.951202,0.7147117296222664
2157,17.265253,0.7150430748840292,20.959688,0.7150430748840292
2158,17.26527,0.7153744201457919,20.961096,0.7153744201457919
2159,17.26937,0.7157057654075547,20.967302,0.7157057654075547
2160,17.276875,0.7160371106693174,20.971645,0.7160371106693174
2161,17.280125,0.7163684559310802,20.977396,0.7163684559310802
2162,17.283512,0.7166998011928429,21.026154,0.7166998011928429
2163,17.28482,0.7170311464546058,21.040598,0.7170311464546058
2164,17.289942,0.7173624917163685,21.068842,0.7173624917163685
2165,17.29108,0.7176938369781312,21.084084,0.7176938369781312
2166,17.294195,0.718025182239894,21.109499,0.718025182239894
2167,17.298847,0.7183565275016567,21.11054,0.7183565275016567
2168,17.304821,0.7186878727634195,21.112164,0.7186878727634195
2169,17.316196,0.7190192180251822,21.112421,0.7190192180251822
2170,17.319004,0.719350563286945,21.120472,0.719350563286945
2171,17.33186,0.7196819085487077,21.12636,0.7196819085487077
2172,17.356604,0.7200132538104705,21.155653,0.7200132538104705
2173,17.362087,0.7203445990722332,21.156609,0.7203445990722332
2174,17.37503,0.7206759443339961,21.164745,0.7206759443339961
2175,17.380371,0.7210072895957588,21.17198,0.7210072895957588
2176,17.400057,0.7213386348575216,21.212734,0.7213386348575216
2177,17.401535,0.7216699801192843,21.214138,0.7216699801192843
2178,17.405748,0.722001325381047,21.223776,0.722001325381047
2179,17.405933,0.7223326706428098,21.252089,0.7223326706428098
2180,17.448696,0.7226640159045725,21.254766,0.7226640159045725
2181,17.450321,0.7229953611663353,21.258581,0.7229953611663353
2182,17.457228,0.723326706428098,21.271713,0.723326706428098
2183,17.469994,0.7236580516898609,21.294903,0.7236580516898609
2184,17.473112,0.7239893969516236,21.318228,0.7239893969516236
2185,17.477139,0.7243207422133864,21.335318,0.7243207422133864
2186,17.488068,0.7246520874751491,21.341295,0.7246520874751491
2187,17.498491,0.7249834327369119,21.349642,0.7249834327369119
2188,17.500427,0.7253147779986746,21.35379,0.7253147779986746
2189,17.510262,0.7256461232604374,21.358515,0.7256461232604374
2190,17.51117,0.7259774685222001,21.35913,0.7259774685222001
2191,17.521757,0.7263088137839628,21.3755,0.7263088137839628
2192,17.525158,0.7266401590457257,21.449125,0.7266401590457257
2193,17.529974,0.7269715043074884,21.454119,0.7269715043074884
2194,17.563335,0.7273028495692512,21.470993,0.7273028495692512
2195,17.564453,0.7276341948310139,21.505314,0.7276341948310139
2196,17.571041,0.7279655400927767,21.50777,0.7279655400927767
2197,17.572353,0.7282968853545394,21.509335,0.7282968853545394
2198,17.573301,0.7286282306163022,21.561436,0.7286282306163022
2199,17.578026,0.7289595758780649,21.567616,0.7289595758780649
2200,17.579937,0.7292909211398277,21.585556,0.7292909211398277
2201,17.585918,0.7296222664015904,21.58818,0.7296222664015904
2202,17.58817,0.7299536116633533,21.593576,0.7299536116633533
2203,17.589312,0.730284956925116,21.59462,0.730284956925116
2204,17.597786,0.7306163021868787,21.596222,0.7306163021868787
2205,17.6037,0.7309476474486415,21.613012,0.7309476474486415
2206,17.607618,0.7312789927104042,21.64229,0.7312789927104042
2207,17.614157,0.731610337972167,21.649677,0.731610337972167
2208,17.62796,0.7319416832339297,21.675413,0.7319416832339297
2209,17.630135,0.7322730284956925,21.686445,0.7322730284956925
2210,17.631645,0.7326043737574552,21.713165,0.7326043737574552
2211,17.632843,0.7329357190192181,21.73553,0.7329357190192181
2212,17.639088,0.7332670642809808,21.80979,0.7332670642809808
2213,17.64446,0.7335984095427436,21.81514,0.7335984095427436
2214,17.649939,0.7339297548045063,21.822163,0.7339297548045063
2215,17.6622,0.7342611000662691,21.824104,0.7342611000662691
2216,17.665369,0.7345924453280318,21.853731,0.7345924453280318
2217,17.684668,0.7349237905897945,21.858921,0.7349237905897945
2218,17.688477,0.7352551358515573,21.873198,0.7352551358515573
2219,17.701572,0.73558648111332,21.909079,0.73558648111332
2220,17.709541,0.7359178263750829,21.921692,0.7359178263750829
2221,17.716187,0.7362491716368456,21.922813,0.7362491716368456
2222,17.735645,0.7365805168986084,21.95338,0.7365805168986084
2223,17.74421,0.7369118621603711,21.964848,0.7369118621603711
2224,17.777428,0.7372432074221339,21.973064,0.7372432074221339
2225,17.782682,0.7375745526838966,21.978317,0.7375745526838966
2226,17.785852,0.7379058979456594,21.980906,0.7379058979456594
2227,17.79578,0.7382372432074221,21.98826,0.7382372432074221
2228,17.800102,0.7385685884691849,22.015293,0.7385685884691849
2229,17.807135,0.7388999337309476,22.022621,0.7388999337309476
2230,17.826302,0.7392312789927104,22.057549,0.7392312789927104
2231,17.84946,0.7395626242544732,22.058466,0.7395626242544732
2232,17.852215,0.7398939695162359,22.060877,0.7398939695162359
2233,17.866997,0.7402253147779987,22.071547,0.7402253147779987
2234,17.871443,0.7405566600397614,22.075256,0.7405566600397614
2235,17.88263,0.7408880053015242,22.09406,0.7408880053015242
2236,17.905363,0.7412193505632869,22.10364,0.7412193505632869
2237,17.941986,0.7415506958250497,22.10784,0.7415506958250497
2238,17.954288,0.7418820410868124,22.121937,0.7418820410868124
2239,17.9554,0.7422133863485753,22.1464,0.7422133863485753
2240,17.965208,0.742544731610338,22.149067,0.742544731610338
2241,17.967232,0.7428760768721008,22.159527,0.7428760768721008
2242,17.970034,0.7432074221338635,22.174757,0.7432074221338635
2243,17.983734,0.7435387673956262,22.202198,0.7435387673956262
2244,17.986141,0.743870112657389,22.20257,0.743870112657389
2245,17.991245,0.7442014579191517,22.212875,0.7442014579191517
2246,18.009296,0.7445328031809145,22.231865,0.7445328031809145
2247,18.025745,0.7448641484426772,22.288809,0.7448641484426772
2248,18.026913,0.74519549370444,22.311573,0.74519549370444
2249,18.031689,0.7455268389662028,22.329788,0.7455268389662028
2250,18.060305,0.7458581842279656,22.33751,0.7458581842279656
2251,18.065958,0.7461895294897283,22.400696,0.7461895294897283
2252,18.068314,0.7465208747514911,22.414024,0.7465208747514911
2253,18.069057,0.7468522200132538,22.415314,0.7468522200132538
2254,18.071281,0.7471835652750166,22.438643,0.7471835652750166
2255,18.078243,0.7475149105367793,22.46245,0.7475149105367793
2256,18.090515,0.747846255798542,22.467884,0.747846255798542
2257,18.091524,0.7481776010603048,22.472057,0.7481776010603048
2258,18.101065,0.7485089463220675,22.492987,0.7485089463220675
2259,18.103916,0.7488402915838304,22.498978,0.7488402915838304
2260,18.107407,0.7491716368455931,22.505175,0.7491716368455931
2261,18.124176,0.7495029821073559,22.631905,0.7495029821073559
2262,18.127773,0.7498343273691186,22.660172,0.7498343273691186
2263,18.129623,0.7501656726308814,22.673515,0.7501656726308814
2264,18.143446,0.7504970178926441,22.685987,0.7504970178926441
2265,18.15726,0.7508283631544069,22.709644,0.7508283631544069
2266,18.185238,0.7511597084161696,22.709652,0.7511597084161696
2267,18.20272,0.7514910536779325,22.726662,0.7514910536779325
2268,18.208218,0.7518223989396952,22.739353,0.7518223989396952
2269,18.220104,0.752153744201458,22.763346,0.752153744201458
2270,18.225067,0.7524850894632207,22.772108,0.7524850894632207
2271,18.226414,0.7528164347249834,22.773111,0.7528164347249834
2272,18.239622,0.7531477799867462,22.788134,0.7531477799867462
2273,18.270155,0.7534791252485089,22.822876,0.7534791252485089
2274,18.282116,0.7538104705102717,22.82822,0.7538104705102717
2275,18.298676,0.7541418157720344,22.844112,0.7541418157720344
2276,18.306604,0.7544731610337972,22.851528,0.7544731610337972
2277,18.321194,0.75480450629556,22.856182,0.75480450629556
2278,18.322453,0.7551358515573228,22.856314,0.7551358515573228
2279,18.330639,0.7554671968190855,22.860765,0.7554671968190855
2280,18.334873,0.7557985420808483,22.898548,0.7557985420808483
2281,18.334896,0.756129887342611,22.90114,0.756129887342611
2282,18.356152,0.7564612326043738,22.90201,0.7564612326043738
2283,18.359716,0.7567925778661365,22.914669,0.7567925778661365
2284,18.360443,0.7571239231278992,22.93277,0.7571239231278992
2285,18.370197,0.757455268389662,22.94931,0.757455268389662
2286,18.374523,0.7577866136514247,22.952187,0.7577866136514247
2287,18.391083,0.7581179589131876,22.98102,0.7581179589131876
2288,18.397678,0.7584493041749503,23.00122,0.7584493041749503
2289,18.401924,0.7587806494367131,23.004236,0.7587806494367131
2290,18.407803,0.7591119946984758,23.05921,0.7591119946984758
2291,18.40853,0.7594433399602386,23.101555,0.7594433399602386
2292,18.409405,0.7597746852220013,23.136255,0.7597746852220013
2293,18.418623,0.7601060304837641,23.14184,0.7601060304837641
2294,18.428066,0.7604373757455268,23.14497,0.7604373757455268
2295,18.429401,0.7607687210072896,23.191607,0.7607687210072896
2296,18.433304,0.7611000662690524,23.206451,0.7611000662690524
2297,18.436142,0.7614314115308151,23.207027,0.7614314115308151
2298,18.44054,0.7617627567925779,23.219574,0.7617627567925779
2299,18.447083,0.7620941020543406,23.232103,0.7620941020543406
2300,18.452099,0.7624254473161034,23.241657,0.7624254473161034
2301,18.46204,0.7627567925778661,23.272259,0.7627567925778661
2302,18.464066,0.7630881378396289,23.298843,0.7630881378396289
2303,18.464653,0.7634194831013916,23.396244,0.7634194831013916
2304,18.479605,0.7637508283631544,23.399515,0.7637508283631544
2305,18.49121,0.7640821736249171,23.411419,0.7640821736249171
2306,18.502813,0.76441351888668,23.455036,0.76441351888668
2307,18.504803,0.7647448641484427,23.46843,0.7647448641484427
2308,18.505878,0.7650762094102055,23.491695,0.7650762094102055
2309,18.532372,0.7654075546719682,23.505558,0.7654075546719682
2310,18.538208,0.7657388999337309,23.520893,0.7657388999337309
2311,18.564442,0.7660702451954937,23.52168,0.7660702451954937
2312,18.569508,0.7664015904572564,23.530048,0.7664015904572564
2313,18.580332,0.7667329357190192,23.5545,0.7667329357190192
2314,18.582432,0.7670642809807819,23.556305,0.7670642809807819
2315,18.587936,0.7673956262425448,23.570234,0.7673956262425448
2316,18.597225,0.7677269715043075,23.591423,0.7677269715043075
2317,18.59885,0.7680583167660703,23.652147,0.7680583167660703
2318,18.608536,0.768389662027833,23.654015,0.768389662027833
2319,18.626022,0.7687210072895958,23.661898,0.7687210072895958
2320,18.629807,0.7690523525513585,23.67297,0.7690523525513585
2321,18.63179,0.7693836978131213,23.68041,0.7693836978131213
2322,18.647789,0.769715043074884,23.680832,0.769715043074884
2323,18.657879,0.7700463883366467,23.691248,0.7700463883366467
2324,18.661613,0.7703777335984096,23.71841,0.7703777335984096
2325,18.664759,0.7707090788601723,23.725475,0.7707090788601723
2326,18.667784,0.7710404241219351,23.734192,0.7710404241219351
2327,18.669981,0.7713717693836978,23.764858,0.7713717693836978
2328,18.673042,0.7717031146454606,23.83301,0.7717031146454606
2329,18.676464,0.7720344599072233,23.848495,0.7720344599072233
2330,18.683428,0.7723658051689861,23.867783,0.7723658051689861
2331,18.685677,0.7726971504307488,23.877321,0.7726971504307488
2332,18.691113,0.7730284956925116,23.883436,0.7730284956925116
2333,18.707493,0.7733598409542743,23.902231,0.7733598409542743
2334,18.710787,0.7736911862160372,23.906073,0.7736911862160372
2335,18.731112,0.7740225314777999,23.996126,0.7740225314777999
2336,18.747849,0.7743538767395626,24.010027,0.7743538767395626
2337,18.76678,0.7746852220013254,24.021667,0.7746852220013254
2338,18.769884,0.7750165672630881,24.034431,0.7750165672630881
2339,18.776749,0.7753479125248509,24.039246,0.7753479125248509
2340,18.77927,0.7756792577866136,24.058369,0.7756792577866136
2341,18.781073,0.7760106030483764,24.07339,0.7760106030483764
2342,18.79176,0.7763419483101391,24.079079,0.7763419483101391
2343,18.803122,0.776673293571902,24.08073,0.776673293571902
2344,18.811165,0.7770046388336647,24.088463,0.7770046388336647
2345,18.817898,0.7773359840954275,24.132658,0.7773359840954275
2346,18.831772,0.7776673293571902,24.153128,0.7776673293571902
2347,18.847315,0.777998674618953,24.158138,0.777998674618953
2348,18.850857,0.7783300198807157,24.167082,0.7783300198807157
2349,18.85287,0.7786613651424784,24.203115,0.7786613651424784
2350,18.854912,0.7789927104042412,24.212519,0.7789927104042412
2351,18.85835,0.7793240556660039,24.268097,0.7793240556660039
2352,18.860905,0.7796554009277668,24.282597,0.7796554009277668
2353,18.887014,0.7799867461895295,24.291471,0.7799867461895295
2354,18.896936,0.7803180914512923,24.305752,0.7803180914512923
2355,18.910402,0.780649436713055,24.313852,0.780649436713055
2356,18.925247,0.7809807819748178,24.323696,0.7809807819748178
2357,18.99373,0.7813121272365805,24.32528,0.7813121272365805
2358,19.025066,0.7816434724983433,24.392527,0.7816434724983433
2359,19.042185,0.781974817760106,24.455954,0.781974817760106
2360,19.079884,0.7823061630218688,24.465818,0.7823061630218688
2361,19.080273,0.7826375082836315,24.494015,0.7826375082836315
2362,19.087296,0.7829688535453942,24.500278,0.7829688535453942
2363,19.090147,0.7833001988071571,24.50671,0.7833001988071571
2364,19.094616,0.7836315440689198,24.524195,0.7836315440689198
2365,19.10204,0.7839628893306826,24.525558,0.7839628893306826
2366,19.143963,0.7842942345924453,24.539415,0.7842942345924453
2367,19.175142,0.7846255798542081,24.550613,0.7846255798542081
2368,19.177097,0.7849569251159708,24.57267,0.7849569251159708
2369,19.182201,0.7852882703777336,24.577057,0.7852882703777336
2370,19.193087,0.7856196156394963,24.597218,0.7856196156394963
2371,19.19669,0.7859509609012592,24.617947,0.7859509609012592
2372,19.242199,0.7862823061630219,24.639708,0.7862823061630219
2373,19.254831,0.7866136514247847,24.64611,0.7866136514247847
2374,19.270107,0.7869449966865474,24.6596,0.7869449966865474
2375,19.286549,0.7872763419483101,24.671228,0.7872763419483101
2376,19.302395,0.7876076872100729,24.673733,0.7876076872100729
2377,19.30533,0.7879390324718356,24.699215,0.7879390324718356
2378,19.306728,0.7882703777335984,24.749365,0.7882703777335984
2379,19.33199,0.7886017229953611,24.760725,0.7886017229953611
2380,19.33596,0.788933068257124,24.771605,0.788933068257124
2381,19.346466,0.7892644135188867,24.772137,0.7892644135188867
2382,19.36958,0.7895957587806495,24.774717,0.7895957587806495
2383,19.374891,0.7899271040424122,24.796465,0.7899271040424122
2384,19.390879,0.790258449304175,24.820019,0.790258449304175
2385,19.39511,0.7905897945659377,24.828804,0.7905897945659377
2386,19.402102,0.7909211398277005,24.83506,0.7909211398277005
2387,19.436565,0.7912524850894632,24.850296,0.7912524850894632
2388,19.437092,0.7915838303512259,24.866484,0.7915838303512259
2389,19.44207,0.7919151756129887,24.89789,0.7919151756129887
2390,19.456102,0.7922465208747514,24.909315,0.7922465208747514
2391,19.457787,0.7925778661365143,24.919735,0.7925778661365143
2392,19.479488,0.792909211398277,24.953438,0.792909211398277
2393,19.479828,0.7932405566600398,24.99771,0.7932405566600398
2394,19.491032,0.7935719019218025,25.02565,0.7935719019218025
2395,19.509668,0.7939032471835653,25.046999,0.7939032471835653
2396,19.514023,0.794234592445328,25.11216,0.794234592445328
2397,19.515833,0.7945659377070908,25.112583,0.7945659377070908
2398,19.524258,0.7948972829688535,25.131538,0.7948972829688535
2399,19.525114,0.7952286282306164,25.156092,0.7952286282306164
2400,19.527664,0.7955599734923791,25.160217,0.7955599734923791
2401,19.535633,0.7958913187541418,25.18601,0.7958913187541418
2402,19.570992,0.7962226640159046,25.322744,0.7962226640159046
2403,19.588068,0.7965540092776673,25.350504,0.7965540092776673
2404,19.608908,0.7968853545394301,25.378828,0.7968853545394301
2405,19.616707,0.7972166998011928,25.403288,0.7972166998011928
2406,19.623276,0.7975480450629556,25.42283,0.7975480450629556
2407,19.629574,0.7978793903247183,25.45718,0.7978793903247183
2408,19.631039,0.7982107355864811,25.476843,0.7982107355864811
2409,19.632336,0.7985420808482439,25.533731,0.7985420808482439
2410,19.643686,0.7988734261100067,25.536144,0.7988734261100067
2411,19.652697,0.7992047713717694,25.543404,0.7992047713717694
2412,19.652702,0.7995361166335322,25.57074,0.7995361166335322
2413,19.6549,0.7998674618952949,25.581734,0.7998674618952949
2414,19.666054,0.8001988071570576,25.600662,0.8001988071570576
2415,19.678402,0.8005301524188204,25.6219,0.8005301524188204
2416,19.678785,0.8008614976805831,25.638222,0.8008614976805831
2417,19.68039,0.8011928429423459,25.64737,0.8011928429423459
2418,19.68611,0.8015241882041086,25.653427,0.8015241882041086
2419,19.686966,0.8018555334658715,25.653866,0.8018555334658715
2420,19.68713,0.8021868787276342,25.664692,0.8021868787276342
2421,19.694736,0.802518223989397,25.66822,0.802518223989397
2422,19.707588,0.8028495692511597,25.674637,0.8028495692511597
2423,19.71067,0.8031809145129225,25.675697,0.8031809145129225
2424,19.71585,0.8035122597746852,25.686739,0.8035122597746852
2425,19.721888,0.803843605036448,25.696062,0.803843605036448
2426,19.7304,0.8041749502982107,25.708519,0.8041749502982107
2427,19.740658,0.8045062955599734,25.71773,0.8045062955599734
2428,19.75879,0.8048376408217363,25.723106,0.8048376408217363
2429,19.766344,0.805168986083499,25.73644,0.805168986083499
2430,19.8031,0.8055003313452618,25.74565,0.8055003313452618
2431,19.813686,0.8058316766070245,25.749813,0.8058316766070245
2432,19.814167,0.8061630218687873,25.770452,0.8061630218687873
2433,19.822525,0.80649436713055,25.792315,0.80649436713055
2434,19.823286,0.8068257123923128,25.808811,0.8068257123923128
2435,19.82866,0.8071570576540755,25.820644,0.8071570576540755
2436,19.835732,0.8074884029158383,25.842829,0.8074884029158383
2437,19.845821,0.807819748177601,25.871162,0.807819748177601
2438,19.873096,0.8081510934393639,25.886786,0.8081510934393639
2439,19.881472,0.8084824387011266,25.906399,0.8084824387011266
2440,19.92173,0.8088137839628893,25.907549,0.8088137839628893
2441,19.937021,0.8091451292246521,25.935167,0.8091451292246521
2442,19.970652,0.8094764744864148,25.962198,0.8094764744864148
2443,19.981071,0.8098078197481776,25.982372,0.8098078197481776
2444,19.982477,0.8101391650099403,26.045324,0.8101391650099403
2445,19.984272,0.8104705102717031,26.047792,0.8104705102717031
2446,19.994785,0.8108018555334658,26.065426,0.8108018555334658
2447,19.99843,0.8111332007952287,26.116396,0.8111332007952287
2448,20.00955,0.8114645460569914,26.124878,0.8114645460569914
2449,20.032547,0.8117958913187542,26.179024,0.8117958913187542
2450,20.032791,0.8121272365805169,26.185738,0.8121272365805169
2451,20.054499,0.8124585818422797,26.235838,0.8124585818422797
2452,20.062973,0.8127899271040424,26.242046,0.8127899271040424
2453,20.07047,0.8131212723658051,26.24592,0.8131212723658051
2454,20.10419,0.8134526176275679,26.246704,0.8134526176275679
2455,20.114826,0.8137839628893306,26.276419,0.8137839628893306
2456,20.116432,0.8141153081510935,26.283548,0.8141153081510935
2457,20.137934,0.8144466534128562,26.305765,0.8144466534128562
2458,20.143116,0.814777998674619,26.324556,0.814777998674619
2459,20.14339,0.8151093439363817,26.33257,0.8151093439363817
2460,20.149971,0.8154406891981445,26.402767,0.8154406891981445
2461,20.167004,0.8157720344599072,26.404316,0.8157720344599072
2462,20.21722,0.81610337972167,26.419363,0.81610337972167
2463,20.219084,0.8164347249834327,26.44948,0.8164347249834327
2464,20.248283,0.8167660702451955,26.486507,0.8167660702451955
2465,20.312355,0.8170974155069582,26.501715,0.8170974155069582
2466,20.32098,0.817428760768721,26.507923,0.817428760768721
2467,20.322098,0.8177601060304838,26.54611,0.8177601060304838
2468,20.340721,0.8180914512922465,26.564306,0.8180914512922465
2469,20.361324,0.8184227965540093,26.576813,0.8184227965540093
2470,20.379757,0.818754141815772,26.586746,0.818754141815772
2471,20.399822,0.8190854870775348,26.589714,0.8190854870775348
2472,20.41341,0.8194168323392975,26.594769,0.8194168323392975
2473,20.414194,0.8197481776010603,26.607304,0.8197481776010603
2474,20.416634,0.820079522862823,26.613508,0.820079522862823
2475,20.421413,0.8204108681245859,26.625607,0.8204108681245859
2476,20.421867,0.8207422133863486,26.654936,0.8207422133863486
2477,20.431023,0.8210735586481114,26.689339,0.8210735586481114
2478,20.435112,0.8214049039098741,26.72233,0.8214049039098741
2479,20.46133,0.8217362491716369,26.737316,0.8217362491716369
2480,20.463543,0.8220675944333996,26.744133,0.8220675944333996
2481,20.46837,0.8223989396951623,26.745846,0.8223989396951623
2482,20.471634,0.8227302849569251,26.753328,0.8227302849569251
2483,20.477722,0.8230616302186878,26.755697,0.8230616302186878
2484,20.54272,0.8233929754804507,26.79307,0.8233929754804507
2485,20.562572,0.8237243207422134,26.82057,0.8237243207422134
2486,20.58478,0.8240556660039762,26.835814,0.8240556660039762
2487,20.588089,0.8243870112657389,26.844019,0.8243870112657389
2488,20.59153,0.8247183565275017,26.91724,0.8247183565275017
2489,20.593294,0.8250497017892644,26.92576,0.8250497017892644
2490,20.596865,0.8253810470510272,26.934504,0.8253810470510272
2491,20.60728,0.8257123923127899,26.946508,0.8257123923127899
2492,20.61268,0.8260437375745527,26.96894,0.8260437375745527
2493,20.615015,0.8263750828363154,26.98458,0.8263750828363154
2494,20.63237,0.8267064280980781,27.010044,0.8267064280980781
2495,20.6691,0.827037773359841,27.05637,0.827037773359841
2496,20.685001,0.8273691186216037,27.088964,0.8273691186216037
2497,20.689344,0.8277004638833665,27.09896,0.8277004638833665
2498,20.702332,0.8280318091451292,27.102913,0.8280318091451292
2499,20.73379,0.828363154406892,27.124283,0.828363154406892
2500,20.748531,0.8286944996686547,27.148697,0.8286944996686547
2501,20.769007,0.8290258449304175,27.158133,0.8290258449304175
2502,20.78189,0.8293571901921802,27.16167,0.8293571901921802
2503,20.787985,0.829688535453943,27.165874,0.829688535453943
2504,20.789469,0.8300198807157058,27.200893,0.8300198807157058
2505,20.79177,0.8303512259774686,27.234596,0.8303512259774686
2506,20.79377,0.8306825712392313,27.253696,0.8306825712392313
2507,20.80239,0.831013916500994,27.273365,0.831013916500994
2508,20.808792,0.8313452617627568,27.29593,0.8313452617627568
2509,20.814592,0.8316766070245195,27.30318,0.8316766070245195
2510,20.817621,0.8320079522862823,27.321455,0.8320079522862823
2511,20.822006,0.832339297548045,27.380476,0.832339297548045
2512,20.822475,0.8326706428098078,27.394732,0.8326706428098078
2513,20.855995,0.8330019880715706,27.394966,0.8330019880715706
2514,20.926647,0.8333333333333334,27.398308,0.8333333333333334
2515,20.94844,0.8336646785950961,27.399403,0.8336646785950961
2516,20.996109,0.8339960238568589,27.468555,0.8339960238568589
2517,21.00583,0.8343273691186216,27.502552,0.8343273691186216
2518,21.008583,0.8346587143803844,27.502798,0.8346587143803844
2519,21.012852,0.8349900596421471,27.521358,0.8349900596421471
2520,21.016716,0.8353214049039098,27.534233,0.8353214049039098
2521,21.02285,0.8356527501656726,27.540976,0.8356527501656726
2522,21.02461,0.8359840954274353,27.547203,0.8359840954274353
2523,21.037199,0.8363154406891982,27.567535,0.8363154406891982
2524,21.043888,0.8366467859509609,27.581629,0.8366467859509609
2525,21.045837,0.8369781312127237,27.607859,0.8369781312127237
2526,21.056505,0.8373094764744864,27.633108,0.8373094764744864
2527,21.060925,0.8376408217362492,27.665968,0.8376408217362492
2528,21.064606,0.8379721669980119,27.670885,0.8379721669980119
2529,21.067036,0.8383035122597747,27.72662,0.8383035122597747
2530,21.101334,0.8386348575215374,27.727446,0.8386348575215374
2531,21.118916,0.8389662027833003,27.735222,0.8389662027833003
2532,21.130661,0.839297548045063,27.771923,0.839297548045063
2533,21.14167,0.8396288933068257,27.775574,0.8396288933068257
2534,21.147223,0.8399602385685885,27.778023,0.8399602385685885
2535,21.187065,0.8402915838303512,27.787807,0.8402915838303512
2536,21.198181,0.840622929092114,27.810324,0.840622929092114
2537,21.198376,0.8409542743538767,27.82283,0.8409542743538767
2538,21.205223,0.8412856196156395,27.829174,0.8412856196156395
2539,21.212711,0.8416169648774022,27.846754,0.8416169648774022
2540,21.219116,0.841948310139165,27.85137,0.841948310139165
2541,21.219973,0.8422796554009278,27.854181,0.8422796554009278
2542,21.227766,0.8426110006626906,27.860313,0.8426110006626906
2543,21.231543,0.8429423459244533,27.863773,0.8429423459244533
2544,21.256067,0.8432736911862161,27.906048,0.8432736911862161
2545,21.275648,0.8436050364479788,27.913311,0.8436050364479788
2546,21.281124,0.8439363817097415,27.914492,0.8439363817097415
2547,21.321426,0.8442677269715043,27.928915,0.8442677269715043
2548,21.33831,0.844599072233267,27.929295,0.844599072233267
2549,21.349136,0.8449304174950298,27.936304,0.8449304174950298
2550,21.359573,0.8452617627567925,27.978722,0.8452617627567925
2551,21.365143,0.8455931080185554,27.979574,0.8455931080185554
2552,21.365452,0.8459244532803181,27.98979,0.8459244532803181
2553,21.39785,0.8462557985420809,28.003622,0.8462557985420809
2554,21.40912,0.8465871438038436,28.016268,0.8465871438038436
2555,21.425749,0.8469184890656064,28.049635,0.8469184890656064
2556,21.446602,0.8472498343273691,28.063225,0.8472498343273691
2557,21.448845,0.8475811795891319,28.072086,0.8475811795891319
2558,21.461033,0.8479125248508946,28.076357,0.8479125248508946
2559,21.481846,0.8482438701126573,28.077452,0.8482438701126573
2560,21.48257,0.8485752153744202,28.089808,0.8485752153744202
2561,21.507896,0.8489065606361829,28.090427,0.8489065606361829
2562,21.53537,0.8492379058979457,28.098347,0.8492379058979457
2563,21.575089,0.8495692511597084,28.126682,0.8495692511597084
2564,21.583172,0.8499005964214712,28.177362,0.8499005964214712
2565,21.590492,0.8502319416832339,28.179045,0.8502319416832339
2566,21.59178,0.8505632869449967,28.182343,0.8505632869449967
2567,21.637192,0.8508946322067594,28.207073,0.8508946322067594
2568,21.657272,0.8512259774685222,28.22041,0.8512259774685222
2569,21.665398,0.851557322730285,28.242506,0.851557322730285
2570,21.675556,0.8518886679920478,28.24728,0.8518886679920478
2571,21.74158,0.8522200132538105,28.248512,0.8522200132538105
2572,21.747816,0.8525513585155732,28.261044,0.8525513585155732
2573,21.764128,0.852882703777336,28.271917,0.852882703777336
2574,21.774118,0.8532140490390987,28.272188,0.8532140490390987
2575,21.779612,0.8535453943008615,28.280012,0.8535453943008615
2576,21.81145,0.8538767395626242,28.28146,0.8538767395626242
2577,21.812279,0.854208084824387,28.318768,0.854208084824387
2578,21.827637,0.8545394300861497,28.32894,0.8545394300861497
2579,21.827663,0.8548707753479126,28.372713,0.8548707753479126
2580,21.827765,0.8552021206096753,28.393204,0.8552021206096753
2581,21.834846,0.8555334658714381,28.395658,0.8555334658714381
2582,21.843472,0.8558648111332008,28.396856,0.8558648111332008
2583,21.852507,0.8561961563949636,28.399645,0.8561961563949636
2584,21.856152,0.8565275016567263,28.401499,0.8565275016567263
2585,21.860687,0.856858846918489,28.407457,0.856858846918489
2586,21.86249,0.8571901921802518,28.43035,0.8571901921802518
2587,21.862957,0.8575215374420145,28.431988,0.8575215374420145
2588,21.92257,0.8578528827037774,28.449017,0.8578528827037774
2589,21.925022,0.8581842279655401,28.47075,0.8581842279655401
2590,21.943928,0.8585155732273029,28.47308,0.8585155732273029
2591,21.951115,0.8588469184890656,28.491117,0.8588469184890656
2592,21.953922,0.8591782637508284,28.524946,0.8591782637508284
2593,21.987528,0.8595096090125911,28.54374,0.8595096090125911
2594,21.998362,0.8598409542743539,28.546316,0.8598409542743539
2595,22.023087,0.8601722995361166,28.582119,0.8601722995361166
2596,22.02722,0.8605036447978794,28.582823,0.8605036447978794
2597,22.046354,0.8608349900596421,28.583342,0.8608349900596421
2598,22.055027,0.8611663353214049,28.587017,0.8611663353214049
2599,22.064264,0.8614976805831677,28.587389,0.8614976805831677
2600,22.092482,0.8618290258449304,28.615547,0.8618290258449304
2601,22.095171,0.8621603711066932,28.623615,0.8621603711066932
2602,22.104073,0.8624917163684559,28.631384,0.8624917163684559
2603,22.13958,0.8628230616302187,28.656399,0.8628230616302187
2604,22.147522,0.8631544068919814,28.66014,0.8631544068919814
2605,22.155235,0.8634857521537442,28.735962,0.8634857521537442
2606,22.184229,0.8638170974155069,28.737097,0.8638170974155069
2607,22.200752,0.8641484426772698,28.74128,0.8641484426772698
2608,22.201107,0.8644797879390325,28.759014,0.8644797879390325
2609,22.228456,0.8648111332007953,28.773613,0.8648111332007953
2610,22.234009,0.865142478462558,28.795345,0.865142478462558
2611,22.242924,0.8654738237243207,28.798393,0.8654738237243207
2612,22.254496,0.8658051689860835,28.799519,0.8658051689860835
2613,22.265621,0.8661365142478462,28.803217,0.8661365142478462
2614,22.273516,0.866467859509609,28.809244,0.866467859509609
2615,22.289143,0.8667992047713717,28.816673,0.8667992047713717
2616,22.321178,0.8671305500331346,28.82485,0.8671305500331346
2617,22.34162,0.8674618952948973,28.840567,0.8674618952948973
2618,22.351074,0.8677932405566601,28.869871,0.8677932405566601
2619,22.36538,0.8681245858184228,28.870567,0.8681245858184228
2620,22.381207,0.8684559310801856,28.870872,0.8684559310801856
2621,22.416847,0.8687872763419483,28.877693,0.8687872763419483
2622,22.418146,0.8691186216037111,28.882511,0.8691186216037111
2623,22.42194,0.8694499668654738,28.883656,0.8694499668654738
2624,22.457512,0.8697813121272365,28.91374,0.8697813121272365
2625,22.459488,0.8701126573889993,28.931108,0.8701126573889993
2626,22.462757,0.870444002650762,28.932596,0.870444002650762
2627,22.505226,0.8707753479125249,28.942822,0.8707753479125249
2628,22.505829,0.8711066931742876,28.97651,0.8711066931742876
2629,22.507458,0.8714380384360504,28.99258,0.8714380384360504
2630,22.520332,0.8717693836978131,29.013992,0.8717693836978131
2631,22.52192,0.8721007289595759,29.067238,0.8721007289595759
2632,22.542713,0.8724320742213386,29.070875,0.8724320742213386
2633,22.550947,0.8727634194831014,29.075375,0.8727634194831014
2634,22.551582,0.8730947647448641,29.085958,0.8730947647448641
2635,22.559933,0.873426110006627,29.088594,0.873426110006627
2636,22.58339,0.8737574552683897,29.137524,0.8737574552683897
2637,22.60346,0.8740888005301524,29.13788,0.8740888005301524
2638,22.615318,0.8744201457919152,29.148472,0.8744201457919152
2639,22.629156,0.8747514910536779,29.180616,0.8747514910536779
2640,22.64579,0.8750828363154407,29.19464,0.8750828363154407
2641,22.647491,0.8754141815772034,29.195099,0.8754141815772034
2642,22.664965,0.8757455268389662,29.195684,0.8757455268389662
2643,22.684439,0.8760768721007289,29.198175,0.8760768721007289
2644,22.6861,0.8764082173624917,29.213587,0.8764082173624917
2645,22.693026,0.8767395626242545,29.221962,0.8767395626242545
2646,22.701302,0.8770709078860173,29.23607,0.8770709078860173
2647,22.702068,0.87740225314778,29.237337,0.87740225314778
2648,22.705873,0.8777335984095428,29.244356,0.8777335984095428
2649,22.722261,0.8780649436713055,29.247787,0.8780649436713055
2650,22.729187,0.8783962889330682,29.270947,0.8783962889330682
2651,22.735296,0.878727634194831,29.27513,0.878727634194831
2652,22.741978,0.8790589794565937,29.285072,0.8790589794565937
2653,22.7583,0.8793903247183565,29.290531,0.8793903247183565
2654,22.75841,0.8797216699801192,29.321247,0.8797216699801192
2655,22.76513,0.8800530152418821,29.328526,0.8800530152418821
2656,22.782297,0.8803843605036448,29.342245,0.8803843605036448
2657,22.816446,0.8807157057654076,29.374044,0.8807157057654076
2658,22.832035,0.8810470510271703,29.416851,0.8810470510271703
2659,22.875914,0.8813783962889331,29.430809,0.8813783962889331
2660,22.89215,0.8817097415506958,29.537764,0.8817097415506958
2661,22.899305,0.8820410868124586,29.552176,0.8820410868124586
2662,22.90509,0.8823724320742213,29.569727,0.8823724320742213
2663,22.917667,0.882703777335984,29.597809,0.882703777335984
2664,22.922104,0.8830351225977469,29.600437,0.8830351225977469
2665,22.925182,0.8833664678595096,29.640642,0.8833664678595096
2666,22.93408,0.8836978131212724,29.669615,0.8836978131212724
2667,22.939713,0.8840291583830351,29.677536,0.8840291583830351
2668,22.958961,0.8843605036447979,29.690683,0.8843605036447979
2669,22.981106,0.8846918489065606,29.705235,0.8846918489065606
2670,23.028267,0.8850231941683234,29.71598,0.8850231941683234
2671,23.052193,0.8853545394300861,29.720074,0.8853545394300861
2672,23.060406,0.885685884691849,29.724127,0.885685884691849
2673,23.060936,0.8860172299536117,29.749685,0.8860172299536117
2674,23.07562,0.8863485752153745,29.782887,0.8863485752153745
2675,23.076233,0.8866799204771372,29.819845,0.8866799204771372
2676,23.170029,0.8870112657388999,29.82485,0.8870112657388999
2677,23.183435,0.8873426110006627,29.843103,0.8873426110006627
2678,23.214088,0.8876739562624254,29.85582,0.8876739562624254
2679,23.23457,0.8880053015241882,29.857792,0.8880053015241882
2680,23.25859,0.8883366467859509,29.885809,0.8883366467859509
2681,23.260075,0.8886679920477137,29.901674,0.8886679920477137
2682,23.283995,0.8889993373094764,29.927837,0.8889993373094764
2683,23.297009,0.8893306825712393,29.938385,0.8893306825712393
2684,23.303827,0.889662027833002,29.93925,0.889662027833002
2685,23.310911,0.8899933730947648,29.945965,0.8899933730947648
2686,23.349926,0.8903247183565275,29.97141,0.8903247183565275
2687,23.399702,0.8906560636182903,29.998678,0.8906560636182903
2688,23.411953,0.890987408880053,30.027283,0.890987408880053
2689,23.418842,0.8913187541418157,30.05429,0.8913187541418157
2690,23.458225,0.8916500994035785,30.077124,0.8916500994035785
2691,23.4753,0.8919814446653412,30.097946,0.8919814446653412
2692,23.49118,0.892312789927104,30.11534,0.892312789927104
2693,23.509525,0.8926441351888668,30.150501,0.8926441351888668
2694,23.510107,0.8929754804506296,30.173605,0.8929754804506296
2695,23.521467,0.8933068257123923,30.328733,0.8933068257123923
2696,23.529112,0.8936381709741551,30.342052,0.8936381709741551
2697,23.545658,0.8939695162359178,30.358307,0.8939695162359178
2698,23.579857,0.8943008614976806,30.36569,0.8943008614976806
2699,23.604029,0.8946322067594433,30.367683,0.8946322067594433
2700,23.653234,0.8949635520212061,30.404453,0.8949635520212061
2701,23.675163,0.8952948972829688,30.414612,0.8952948972829688
2702,23.678041,0.8956262425447317,30.419867,0.8956262425447317
2703,23.683258,0.8959575878064944,30.42489,0.8959575878064944
2704,23.70142,0.8962889330682571,30.511591,0.8962889330682571
2705,23.70582,0.8966202783300199,30.554245,0.8966202783300199
2706,23.716652,0.8969516235917826,30.656054,0.8969516235917826
2707,23.729933,0.8972829688535454,30.657875,0.8972829688535454
2708,23.751396,0.8976143141153081,30.715569,0.8976143141153081
2709,23.75236,0.8979456593770709,30.762226,0.8979456593770709
2710,23.768902,0.8982770046388336,30.856245,0.8982770046388336
2711,23.771774,0.8986083499005965,30.863483,0.8986083499005965
2712,23.788269,0.8989396951623592,30.916378,0.8989396951623592
2713,23.79438,0.899271040424122,30.918324,0.899271040424122
2714,23.795956,0.8996023856858847,30.926321,0.8996023856858847
2715,23.8004,0.8999337309476475,30.959488,0.8999337309476475
2716,23.824326,0.9002650762094102,30.981728,0.9002650762094102
2717,23.824394,0.9005964214711729,31.013004,0.9005964214711729
2718,23.851006,0.9009277667329357,31.017778,0.9009277667329357
2719,23.87228,0.9012591119946984,31.097,0.9012591119946984
2720,23.883898,0.9015904572564613,31.120455,0.9015904572564613
2721,23.90931,0.901921802518224,31.137306,0.901921802518224
2722,23.935108,0.9022531477799868,31.142138,0.9022531477799868
2723,23.941967,0.9025844930417495,31.290016,0.9025844930417495
2724,23.979668,0.9029158383035123,31.296928,0.9029158383035123
2725,24.021149,0.903247183565275,31.322737,0.903247183565275
2726,24.031837,0.9035785288270378,31.324419,0.9035785288270378
2727,24.058086,0.9039098740888005,31.325415,0.9039098740888005
2728,24.112272,0.9042412193505633,31.35658,0.9042412193505633
2729,24.138962,0.904572564612326,31.36421,0.904572564612326
2730,24.15329,0.9049039098740888,31.570545,0.9049039098740888
2731,24.179379,0.9052352551358516,31.594297,0.9052352551358516
2732,24.182653,0.9055666003976143,31.632898,0.9055666003976143
2733,24.18433,0.9058979456593771,31.640583,0.9058979456593771
2734,24.184462,0.9062292909211398,31.644804,0.9062292909211398
2735,24.215534,0.9065606361829026,31.697952,0.9065606361829026
2736,24.24408,0.9068919814446653,31.70927,0.9068919814446653
2737,24.24488,0.9072233267064281,31.71376,0.9072233267064281
2738,24.25743,0.9075546719681908,31.737343,0.9075546719681908
2739,24.296814,0.9078860172299537,31.823479,0.9078860172299537
2740,24.303823,0.9082173624917164,31.901377,0.9082173624917164
2741,24.36014,0.9085487077534792,31.942818,0.9085487077534792
2742,24.369038,0.9088800530152419,31.94752,0.9088800530152419
2743,24.40004,0.9092113982770046,32.060425,0.9092113982770046
2744,24.425,0.9095427435387674,32.095776,0.9095427435387674
2745,24.467133,0.9098740888005301,32.161377,0.9098740888005301
2746,24.471743,0.9102054340622929,32.162746,0.9102054340622929
2747,24.491673,0.9105367793240556,32.267433,0.9105367793240556
2748,24.496769,0.9108681245858185,32.28076,0.9108681245858185
2749,24.517262,0.9111994698475812,32.493267,0.9111994698475812
2750,24.520214,0.911530815109344,32.518074,0.911530815109344
2751,24.53659,0.9118621603711067,32.53897,0.9118621603711067
2752,24.536877,0.9121935056328695,32.54736,0.9121935056328695
2753,24.66077,0.9125248508946322,32.69035,0.9125248508946322
2754,24.68906,0.912856196156395,32.887486,0.912856196156395
2755,24.711073,0.9131875414181577,32.98793,0.9131875414181577
2756,24.71778,0.9135188866799204,33.009464,0.9135188866799204
2757,24.762806,0.9138502319416832,33.18801,0.9138502319416832
2758,24.7683,0.914181577203446,33.269524,0.914181577203446
2759,24.778685,0.9145129224652088,33.295826,0.9145129224652088
2760,24.792542,0.9148442677269715,33.33165,0.9148442677269715
2761,24.823162,0.9151756129887343,33.364082,0.9151756129887343
2762,24.823357,0.915506958250497,33.46666,0.915506958250497
2763,24.844042,0.9158383035122598,33.48397,0.9158383035122598
2764,24.872879,0.9161696487740225,33.615856,0.9161696487740225
2765,24.940887,0.9165009940357853,33.7779,0.9165009940357853
2766,24.96234,0.916832339297548,33.795765,0.916832339297548
2767,24.989426,0.9171636845593109,33.806725,0.9171636845593109
2768,24.990847,0.9174950298210736,33.841545,0.9174950298210736
2769,25.007545,0.9178263750828363,33.90062,0.9178263750828363
2770,25.022438,0.9181577203445991,33.983303,0.9181577203445991
2771,25.027382,0.9184890656063618,34.069706,0.9184890656063618
2772,25.043453,0.9188204108681246,34.138325,0.9188204108681246
2773,25.045464,0.9191517561298873,34.209156,0.9191517561298873
2774,25.078518,0.9194831013916501,34.210556,0.9194831013916501
2775,25.087002,0.9198144466534128,34.212387,0.9198144466534128
2776,25.099907,0.9201457919151756,34.22565,0.9201457919151756
2777,25.106827,0.9204771371769384,34.30455,0.9204771371769384
2778,25.10833,0.9208084824387012,34.731953,0.9208084824387012
2779,25.171055,0.9211398277004639,34.769913,0.9211398277004639
2780,25.196697,0.9214711729622267,34.883774,0.9214711729622267
2781,25.197018,0.9218025182239894,34.958683,0.9218025182239894
2782,25.250679,0.9221338634857521,35.12303,0.9221338634857521
2783,25.297594,0.9224652087475149,35.2388,0.9224652087475149
2784,25.40248,0.9227965540092776,35.488102,0.9227965540092776
2785,25.445269,0.9231278992710404,35.511612,0.9231278992710404
2786,25.456278,0.9234592445328031,35.523514,0.9234592445328031
2787,25.496264,0.923790589794566,35.726475,0.923790589794566
2788,25.518505,0.9241219350563287,35.743793,0.9241219350563287
2789,25.538046,0.9244532803180915,35.74656,0.9244532803180915
2790,25.552752,0.9247846255798542,35.75969,0.9247846255798542
2791,25.562616,0.925115970841617,35.941982,0.925115970841617
2792,25.5636,0.9254473161033797,35.94761,0.9254473161033797
2793,25.59945,0.9257786613651425,36.126133,0.9257786613651425
2794,25.606676,0.9261100066269052,36.272697,0.9261100066269052
2795,25.711994,0.9264413518886679,36.3075,0.9264413518886679
2796,25.739124,0.9267726971504308,36.322506,0.9267726971504308
2797,25.824308,0.9271040424121935,36.36365,0.9271040424121935
2798,25.84972,0.9274353876739563,36.418007,0.9274353876739563
2799,25.861748,0.927766732935719,36.73222,0.927766732935719
2800,25.867395,0.9280980781974818,36.85191,0.9280980781974818
2801,25.88227,0.9284294234592445,36.86448,0.9284294234592445
2802,26.010904,0.9287607687210073,37.00131,0.9287607687210073
2803,26.040882,0.92909211398277,37.182796,0.92909211398277
2804,26.091286,0.9294234592445328,37.22454,0.9294234592445328
2805,26.094229,0.9297548045062956,37.387005,0.9297548045062956
2806,26.111465,0.9300861497680584,37.635292,0.9300861497680584
2807,26.247265,0.9304174950298211,37.655598,0.9304174950298211
2808,26.251911,0.9307488402915838,37.72316,0.9307488402915838
2809,26.2737,0.9310801855533466,37.74987,0.9310801855533466
2810,26.27546,0.9314115308151093,37.77148,0.9314115308151093
2811,26.317753,0.9317428760768721,37.802715,0.9317428760768721
2812,26.327412,0.9320742213386348,37.85093,0.9320742213386348
2813,26.335957,0.9324055666003976,37.919056,0.9324055666003976
2814,26.339394,0.9327369118621603,37.925007,0.9327369118621603
2815,26.34779,0.9330682571239232,37.953854,0.9330682571239232
2816,26.371616,0.9333996023856859,37.971043,0.9333996023856859
2817,26.402063,0.9337309476474487,38.00977,0.9337309476474487
2818,26.475397,0.9340622929092114,38.036156,0.9340622929092114
2819,26.479511,0.9343936381709742,38.149746,0.9343936381709742
2820,26.493084,0.9347249834327369,38.23674,0.9347249834327369
2821,26.528034,0.9350563286944996,38.333717,0.9350563286944996
2822,26.531765,0.9353876739562624,38.39666,0.9353876739562624
2823,26.534489,0.9357190192180251,38.422672,0.9357190192180251
2824,26.594044,0.936050364479788,38.721756,0.936050364479788
2825,26.64651,0.9363817097415507,38.807117,0.9363817097415507
2826,26.655685,0.9367130550033135,39.11972,0.9367130550033135
2827,26.694855,0.9370444002650762,39.254593,0.9370444002650762
2828,26.725016,0.937375745526839,39.29534,0.937375745526839
2829,26.737732,0.9377070907886017,39.394688,0.9377070907886017
2830,26.740295,0.9380384360503645,39.40423,0.9380384360503645
2831,26.751892,0.9383697813121272,39.50798,0.9383697813121272
2832,26.754118,0.93870112657389,39.533493,0.93870112657389
2833,26.779507,0.9390324718356527,39.640965,0.9390324718356527
2834,26.87498,0.9393638170974155,39.743748,0.9393638170974155
2835,26.912655,0.9396951623591783,39.746128,0.9396951623591783
2836,26.917265,0.940026507620941,39.78675,0.940026507620941
2837,26.93409,0.9403578528827038,39.951107,0.9403578528827038
2838,26.987411,0.9406891981444665,40.015064,0.9406891981444665
2839,27.06757,0.9410205434062293,40.155617,0.9410205434062293
2840,27.101469,0.941351888667992,40.230354,0.941351888667992
2841,27.122704,0.9416832339297548,40.262665,0.9416832339297548
2842,27.161678,0.9420145791915175,40.323128,0.9420145791915175
2843,27.180622,0.9423459244532804,40.406643,0.9423459244532804
2844,27.183071,0.9426772697150431,40.544117,0.9426772697150431
2845,27.201296,0.9430086149768059,40.57612,0.9430086149768059
2846,27.262436,0.9433399602385686,40.885094,0.9433399602385686
2847,27.266985,0.9436713055003313,41.139736,0.9436713055003313
2848,27.317333,0.9440026507620941,41.178715,0.9440026507620941
2849,27.317356,0.9443339960238568,41.290413,0.9443339960238568
2850,27.37583,0.9446653412856196,41.314922,0.9446653412856196
2851,27.377361,0.9449966865473823,41.607456,0.9449966865473823
2852,27.411297,0.9453280318091452,41.6721,0.9453280318091452
2853,27.448078,0.9456593770709079,41.725914,0.9456593770709079
2854,27.463936,0.9459907223326707,41.818165,0.9459907223326707
2855,27.46784,0.9463220675944334,41.819553,0.9463220675944334
2856,27.488392,0.9466534128561962,41.836933,0.9466534128561962
2857,27.566635,0.9469847581179589,41.861057,0.9469847581179589
2858,27.608696,0.9473161033797217,41.927036,0.9473161033797217
2859,27.626003,0.9476474486414844,42.022297,0.9476474486414844
2860,27.714386,0.9479787939032471,42.104637,0.9479787939032471
2861,27.718666,0.94831013916501,42.20773,0.94831013916501
2862,27.770496,0.9486414844267727,42.322647,0.9486414844267727
2863,27.784178,0.9489728296885355,42.40591,0.9489728296885355
2864,27.807678,0.9493041749502982,42.442093,0.9493041749502982
2865,27.877083,0.949635520212061,42.539474,0.949635520212061
2866,27.899672,0.9499668654738237,42.644043,0.9499668654738237
2867,27.900473,0.9502982107355865,42.708874,0.9502982107355865
2868,27.924746,0.9506295559973492,42.71461,0.9506295559973492
2869,28.088276,0.950960901259112,42.786205,0.950960901259112
2870,28.1022,0.9512922465208747,42.79731,0.9512922465208747
2871,28.109406,0.9516235917826376,42.844276,0.9516235917826376
2872,28.111973,0.9519549370444003,42.86518,0.9519549370444003
2873,28.175549,0.952286282306163,43.165695,0.952286282306163
2874,28.206383,0.9526176275679258,43.472523,0.9526176275679258
2875,28.236803,0.9529489728296885,43.61643,0.9529489728296885
2876,28.264717,0.9532803180914513,43.623505,0.9532803180914513
2877,28.277588,0.953611663353214,43.653393,0.953611663353214
2878,28.360548,0.9539430086149768,43.716858,0.9539430086149768
2879,28.402061,0.9542743538767395,43.780464,0.9542743538767395
2880,28.42237,0.9546056991385024,43.79833,0.9546056991385024
2881,28.437464,0.9549370444002651,43.838894,0.9549370444002651
2882,28.488464,0.9552683896620279,43.87099,0.9552683896620279
2883,28.60112,0.9555997349237906,44.080513,0.9555997349237906
2884,28.650352,0.9559310801855534,44.096104,0.9559310801855534
2885,28.726612,0.9562624254473161,44.128353,0.9562624254473161
2886,28.737011,0.9565937707090788,44.374413,0.9565937707090788
2887,28.759716,0.9569251159708416,44.376053,0.9569251159708416
2888,28.81235,0.9572564612326043,44.37697,0.9572564612326043
2889,28.854492,0.9575878064943671,44.6894,0.9575878064943671
2890,28.917961,0.9579191517561298,44.765434,0.9579191517561298
2891,28.977314,0.9582504970178927,44.852,0.9582504970178927
2892,29.020397,0.9585818422796554,44.881866,0.9585818422796554
2893,29.031067,0.9589131875414182,44.939903,0.9589131875414182
2894,29.03163,0.9592445328031809,45.086086,0.9592445328031809
2895,29.132555,0.9595758780649437,45.203514,0.9595758780649437
2896,29.375845,0.9599072233267064,45.21091,0.9599072233267064
2897,29.595125,0.9602385685884692,45.232525,0.9602385685884692
2898,29.629183,0.9605699138502319,45.262135,0.9605699138502319
2899,29.641682,0.9609012591119946,45.402836,0.9609012591119946
2900,29.712988,0.9612326043737575,45.47943,0.9612326043737575
2901,29.716496,0.9615639496355202,45.6002,0.9615639496355202
2902,29.786621,0.961895294897283,45.709362,0.961895294897283
2903,29.922558,0.9622266401590457,45.75824,0.9622266401590457
2904,29.948244,0.9625579854208085,45.816734,0.9625579854208085
2905,29.952467,0.9628893306825712,45.925556,0.9628893306825712
2906,29.991491,0.963220675944334,46.129208,0.963220675944334
2907,30.010067,0.9635520212060967,46.267807,0.9635520212060967
2908,30.073454,0.9638833664678595,46.349583,0.9638833664678595
2909,30.092682,0.9642147117296223,46.585438,0.9642147117296223
2910,30.291613,0.9645460569913851,46.593666,0.9645460569913851
2911,30.302124,0.9648774022531478,46.657715,0.9648774022531478
2912,30.318691,0.9652087475149106,46.74111,0.9652087475149106
2913,30.425474,0.9655400927766733,46.80846,0.9655400927766733
2914,30.482197,0.965871438038436,46.834602,0.965871438038436
2915,30.526703,0.9662027833001988,46.848072,0.9662027833001988
2916,30.528482,0.9665341285619615,46.898148,0.9665341285619615
2917,30.613787,0.9668654738237243,46.913372,0.9668654738237243
2918,30.629562,0.967196819085487,46.93329,0.967196819085487
2919,30.63124,0.9675281643472499,46.938515,0.9675281643472499
2920,30.654362,0.9678595096090126,46.98468,0.9678595096090126
2921,30.830286,0.9681908548707754,46.99007,0.9681908548707754
2922,30.940693,0.9685222001325381,47.023808,0.9685222001325381
2923,30.997097,0.9688535453943009,47.404816,0.9688535453943009
2924,31.041359,0.9691848906560636,47.475475,0.9691848906560636
2925,31.108734,0.9695162359178264,47.54548,0.9695162359178264
2926,31.311384,0.9698475811795891,47.59707,0.9698475811795891
2927,31.413315,0.9701789264413518,47.68804,0.9701789264413518
2928,31.44347,0.9705102717031147,47.901768,0.9705102717031147
2929,31.492636,0.9708416169648774,48.22918,0.9708416169648774
2930,31.508726,0.9711729622266402,48.33208,0.9711729622266402
2931,31.593046,0.9715043074884029,48.35008,0.9715043074884029
2932,31.710508,0.9718356527501657,48.87345,0.9718356527501657
2933,31.722713,0.9721669980119284,48.88376,0.9721669980119284
2934,31.749315,0.9724983432736912,48.996067,0.9724983432736912
2935,31.771145,0.9728296885354539,49.265335,0.9728296885354539
2936,31.836405,0.9731610337972167,49.45173,0.9731610337972167
2937,31.965677,0.9734923790589795,49.539402,0.9734923790589795
2938,32.154312,0.9738237243207423,49.585194,0.9738237243207423
2939,32.35395,0.974155069582505,49.625996,0.974155069582505
2940,32.467804,0.9744864148442677,49.734222,0.9744864148442677
2941,32.640602,0.9748177601060305,49.86334,0.9748177601060305
2942,32.999374,0.9751491053677932,50.09394,0.9751491053677932
2943,33.08531,0.975480450629556,50.162567,0.975480450629556
2944,33.11445,0.9758117958913187,50.40234,0.9758117958913187
2945,33.141094,0.9761431411530815,50.51745,0.9761431411530815
2946,33.310116,0.9764744864148442,50.58018,0.9764744864148442
2947,33.31883,0.9768058316766071,50.611786,0.9768058316766071
2948,33.331085,0.9771371769383698,50.77718,0.9771371769383698
2949,33.33454,0.9774685222001326,50.810905,0.9774685222001326
2950,33.3348,0.9777998674618953,50.816174,0.9777998674618953
2951,33.528084,0.9781312127236581,50.855194,0.9781312127236581
2952,33.53608,0.9784625579854208,50.905483,0.9784625579854208
2953,33.58855,0.9787939032471835,51.0002,0.9787939032471835
2954,33.603508,0.9791252485089463,51.005226,0.9791252485089463
2955,33.6187,0.979456593770709,51.032368,0.979456593770709
2956,33.639935,0.9797879390324719,51.33607,0.9797879390324719
2957,33.7241,0.9801192842942346,51.482975,0.9801192842942346
2958,33.75105,0.9804506295559974,51.58255,0.9804506295559974
2959,33.75843,0.9807819748177601,51.86703,0.9807819748177601
2960,33.771973,0.9811133200795229,51.87198,0.9811133200795229
2961,33.811104,0.9814446653412856,52.098465,0.9814446653412856
2962,33.90425,0.9817760106030484,52.331898,0.9817760106030484
2963,34.027412,0.9821073558648111,52.531765,0.9821073558648111
2964,34.084328,0.9824387011265739,52.548935,0.9824387011265739
2965,34.120987,0.9827700463883366,52.691456,0.9827700463883366
2966,34.20681,0.9831013916500994,53.04837,0.9831013916500994
2967,34.296967,0.9834327369118622,53.079376,0.9834327369118622
2968,34.517265,0.9837640821736249,53.109215,0.9837640821736249
2969,34.694542,0.9840954274353877,53.16072,0.9840954274353877
2970,34.751766,0.9844267726971504,53.189873,0.9844267726971504
2971,34.80642,0.9847581179589132,53.280502,0.9847581179589132
2972,34.822277,0.9850894632206759,53.30049,0.9850894632206759
2973,34.98549,0.9854208084824387,53.3115,0.9854208084824387
2974,35.21724,0.9857521537442014,53.548687,0.9857521537442014
2975,35.373882,0.9860834990059643,53.55629,0.9860834990059643
2976,35.40748,0.986414844267727,53.619682,0.986414844267727
2977,35.487503,0.9867461895294898,53.710754,0.9867461895294898
2978,35.53164,0.9870775347912525,53.74577,0.9870775347912525
2979,35.557446,0.9874088800530152,53.751236,0.9874088800530152
2980,35.5963,0.987740225314778,53.82089,0.987740225314778
2981,35.712723,0.9880715705765407,53.876286,0.9880715705765407
2982,35.73617,0.9884029158383035,53.946518,0.9884029158383035
2983,35.788666,0.9887342611000662,53.983883,0.9887342611000662
2984,36.01776,0.989065606361829,54.039116,0.989065606361829
2985,36.216583,0.9893969516235918,54.077374,0.9893969516235918
2986,36.321144,0.9897282968853546,54.144157,0.9897282968853546
2987,36.411278,0.9900596421471173,54.20804,0.9900596421471173
2988,36.420685,0.9903909874088801,54.325752,0.9903909874088801
2989,36.445385,0.9907223326706428,54.34007,0.9907223326706428
2990,36.695263,0.9910536779324056,54.355976,0.9910536779324056
2991,36.896423,0.9913850231941683,54.356277,0.9913850231941683
2992,37.06549,0.991716368455931,54.374836,0.991716368455931
2993,37.313484,0.9920477137176938,54.41356,0.9920477137176938
2994,37.3642,0.9923790589794566,54.459972,0.9923790589794566
2995,37.417336,0.9927104042412194,54.495674,0.9927104042412194
2996,37.51776,0.9930417495029821,54.524208,0.9930417495029821
2997,38.22781,0.9933730947647449,54.765205,0.9933730947647449
2998,38.714684,0.9937044400265076,54.892494,0.9937044400265076
2999,38.821533,0.9940357852882704,54.94282,0.9940357852882704
3000,38.83517,0.9943671305500331,54.96543,0.9943671305500331
3001,38.84771,0.9946984758117959,54.97372,0.9946984758117959
3002,38.86219,0.9950298210735586,55.262222,0.9950298210735586
3003,38.918972,0.9953611663353215,55.299995,0.9953611663353215
3004,39.249474,0.9956925115970842,55.3252,0.9956925115970842
3005,40.836094,0.9960238568588469,55.329773,0.9960238568588469
3006,41.15308,0.9963552021206097,55.345413,0.9963552021206097
3007,41.844193,0.9966865473823724,55.388493,0.9966865473823724
3008,42.213585,0.9970178926441352,55.390274,0.9970178926441352
3009,42.370686,0.9973492379058979,55.601746,0.9973492379058979
3010,42.39026,0.9976805831676607,55.90439,0.9976805831676607
3011,42.513668,0.9980119284294234,56.009216,0.9980119284294234
3012,42.93258,0.9983432736911863,56.050556,0.9983432736911863
3013,43.88297,0.998674618952949,56.06498,0.998674618952949
3014,44.822693,0.9990059642147118,56.08377,0.9990059642147118
3015,45.2885,0.9993373094764745,56.13832,0.9993373094764745
3016,46.253197,0.9996686547382373,56.147205,0.9996686547382373
3017,47.13546,1.0,56.241547,1.0


==> csv_data/rmse_mae_for_report.csv <==
round,rmse_val,rmse_train,mae_val,mae_train
0,11.606411126293809,11.625963307879122,8.491779252930913,8.432274309802446
1,10.692621928067574,10.78946311359966,8.341349570795959,8.49839475546308
2,10.369468339745696,10.473524346818417,8.048160253031682,8.202180359895051
3,10.315773130280613,10.462691096839,8.160506324668502,8.38535234824635
4,10.085412042092916,10.233584515071147,7.936333384562563,8.151131873548943
5,9.798736371990099,9.925128554908463,7.580926231291446,7.742968947429721
6,9.80703250104161,9.955766743188418,7.660979694865283,7.861156316037171
7,9.761715664061073,9.916201349622359,7.630645606800371,7.842117977010199
8,9.68813607698158,9.840403503166254,7.564888896408498,7.770674915193852
9,9.556374296199994,9.698623495204252,7.4236856684467005,7.609711403438866
10,9.470082556801716,9.608160066144029,7.331856419194187,7.503922467528295
11,9.441669212540601,9.578985211755763,7.323235893123444,7.497558125310441
12,9.34853892854481,9.473885041362388,7.205234612874912,7.357050284842787
13,9.307782809950753,9.431288607663042,7.179718790522777,7.329809835184442
14,9.324548532744037,9.456188172009124,7.2301846307903785,7.39696751582864
15,9.274111371593458,9.394823667109899,7.178996749075393,7.332553052126207
16,9.213394835372142,9.334157522695234,7.120908346945089,7.272408184192348
17,9.178364099793225,9.302330933689852,7.107728772564515,7.262188438353244
18,9.123990878452162,9.243552289895774,7.048686644772751,7.19634332571779
19,9.08607326259893,9.215272189884619,7.034657970638055,7.193691613608629
20,9.010632038869213,9.125317380245447,6.914311585110445,7.046594922590492
21,9.001375335950312,9.116482340633441,6.954722878666132,7.098911037147952
22,8.937286616883819,9.051780620160969,6.889035024623605,7.029639065153862
23,8.924994012562603,9.044642050523617,6.934771428804454,7.08802544500381
24,8.84088357328142,8.959277486236658,6.855451897013308,7.004936114595351
25,8.756271323265896,8.867370414851584,6.713481860806209,6.843594490803515
26,8.732738610788573,8.844756879222235,6.723746428605009,6.85864000037991
27,8.78882755598438,8.875039181256689,6.60391502851084,6.684244166242559
28,8.677291085337464,8.785029155888854,6.691100530835697,6.821742292127354
29,8.630488560989594,8.744817539539337,6.691039362316897,6.828896207429111
30,8.557471308137613,8.6636405621602,6.537936608960754,6.659592110155101
31,8.536507628332211,8.646816070012221,6.589759926550987,6.720247452817217
32,8.472505914594977,8.581044829800058,6.518386694496059,6.64224388957963
33,8.447555411031615,8.550801400191672,6.428198446963882,6.539174950530715
34,8.40982816248554,8.51547013884474,6.450283065507661,6.568545474997889
35,8.364761544601853,8.471847372001415,6.412492290374412,6.531163614218345
36,8.330231548812229,8.444592406133829,6.442174083132885,6.567333170745522
37,8.283320926463634,8.395945336561242,6.355519868504165,6.477416734634463
38,8.280411315142805,8.38800905680753,6.371311391609039,6.489652319984552
39,8.226250593654967,8.331928220746624,6.293212756833748,6.4065422546902
40,8.172092610070504,8.287654679412615,6.3723746525351315,6.491084581668988
41,8.121808058170474,8.229617361939976,6.266876929578113,6.378898017279678
42,8.10638320805959,8.206729391466833,6.2342498819054795,6.339641848237362
43,8.058858470032105,8.16943936472609,6.295342875669825,6.40681927895308
44,8.039224048718872,8.14022788421343,6.178654863549296,6.281374063824389
45,8.033585809917646,8.131525547559148,6.159816427439993,6.2608755123069235
46,8.02480827845243,8.117226617882206,6.11792485373683,6.214227587393954
47,7.955430323614999,8.05772614229665,6.1629654914967125,6.2657781383401465
48,7.926898782998743,8.026867931940233,6.113144906595051,6.2125259463004525
49,7.890355138115154,7.994553346124297,6.163266122542077,6.261495477554938
50,8.005099485350055,8.086296687126469,6.01176201818153,6.094759893639183
51,7.897624433829675,7.986436374297489,6.017611811294272,6.104902470673338
52,7.849164272148022,7.9421013762752475,6.007715441095806,6.096211286618479
53,7.838984280765449,7.930501343157195,6.0147113568298955,6.102316734742056
54,7.834930325558833,7.9231120875214165,5.97615632920432,6.062542479375029
55,7.784602091631889,7.87694340976191,5.980956559028643,6.067898725833977
56,7.971002293979241,8.038597364615121,5.926702698616897,5.992316896772042
57,7.938450080357608,8.00475779984397,5.9131307639344355,5.979168118108485
58,7.796588091596379,7.872989209142556,5.924529182787,5.998604015937075
59,7.705642635567507,7.788733272172128,5.916185821636636,5.992266488885106
60,7.66527070744819,7.750357222647376,5.9271350252132295,6.002651298867788
61,7.788012608533399,7.856237995398999,5.845862905987752,5.913477386789626
62,7.671690742948939,7.74611633551209,5.860780469704017,5.931395890938479
63,7.610653415941781,7.686359689160207,5.881891523893485,5.9488935925868525
64,7.681453753363511,7.7467869898385056,5.857604464042718,5.922544576271548
65,7.582166432748726,7.656945649927247,5.889846918067542,5.955905131210479
66,7.577270865862302,7.647463006291571,5.869239650521887,5.93272118430302
67,7.587574166136028,7.6531935559396995,5.821889336170046,5.883658118926105
68,7.820042579447609,7.864663358569937,5.79606249859191,5.849300457652351
69,7.5175534337318926,7.58439758656574,5.810747459976635,5.870383640517321
70,7.489888320971499,7.5593994958202435,5.838686907837587,5.895780246190327
71,7.468387703421757,7.53575578033315,5.872756220304844,5.925255230593818
72,7.412696182098752,7.485112177356564,5.909118729228639,5.951773508750851
73,7.543174227060098,7.599083465347423,5.73731687778966,5.797874109682892
74,7.486457034596914,7.543846143356196,5.770472804208193,5.825505392849758
75,7.456164892118513,7.513306484718746,5.765713048220505,5.818816997256212
76,7.397046958107677,7.459347437077904,5.76077069621912,5.812015107295069
77,7.354926296035948,7.420209686617548,5.8124206231853455,5.856524564103129
78,7.43483269859756,7.489725213087238,5.743574979589637,5.795855520381
79,7.486399786259683,7.535875609303272,5.701056997434359,5.757932299423927
80,7.343970456644895,7.402425220218568,5.759663670874222,5.804314959547014
81,7.469125794277129,7.515181854568747,5.692589798149484,5.748053159251159
82,7.371701621189814,7.4221891251141905,5.730720226962734,5.778279314359279
83,7.276039238198595,7.336534796567151,5.798840774673232,5.831258365110751
84,7.358978954589381,7.410850064714643,5.690274877300381,5.74088650802835
85,7.3108927166621145,7.36637973320309,5.720462699283148,5.766801412290528
86,7.331964617731226,7.3828320149609965,5.695471229337619,5.7427931752173365
87,7.398384050513604,7.442702689617999,5.6594942556216195,5.713597913477753
88,7.362783762895667,7.410295834536311,5.646771393777085,5.700574023852055
89,7.445653376492666,7.487303346133398,5.636359173152402,5.691563121344829
90,7.364255905889229,7.408643119893271,5.674066625705832,5.723473698338357
91,7.189393106622624,7.249827935996401,5.745059443780104,5.771101869988017
92,7.194654075153849,7.254246991167453,5.688944317650218,5.724390777876
93,7.196376857465403,7.255380567301702,5.683030197890076,5.719949701001091
94,7.232198338607349,7.285576929866674,5.653829875737316,5.69759354337795
95,7.378237634505201,7.417326971939471,5.614290118792653,5.66697915091014
96,7.264738717804427,7.310448465330611,5.640036592130388,5.684996473348761
97,7.326776827040108,7.366050657630408,5.617680148181569,5.666375112346441
98,7.206644427514243,7.256180199542827,5.647178832614711,5.6877589703934985
99,7.235806012151798,7.281263514035978,5.6380072646193335,5.680752585165818
100,7.233896378529727,7.277278042658907,5.628263860735895,5.670423409591896
101,7.44632658247207,7.472989726476915,5.594121684019176,5.6420575549382335
102,7.402769241405438,7.4293639519538734,5.593025894692948,5.638853199776137
103,7.479622281064154,7.500156239318275,5.582263413154633,5.628519595901112
104,7.205180397579149,7.24496704873854,5.591242529797594,5.635341797938705
105,7.236130169689753,7.272050254293896,5.591591392640005,5.6336138877578215
106,7.346885035823001,7.371418951390106,5.570859183308167,5.615067912992375
107,7.292222925082099,7.318674703097588,5.572090587249225,5.6161872992576765
108,7.263906384922992,7.2909147369592135,5.552742135346751,5.59538869269511
109,7.290644936542224,7.316359854492978,5.550073187726923,5.595561173108225
110,7.2716100111993605,7.298778787676945,5.535395072511819,5.5824409798266394
111,7.240058464377099,7.266102796815834,5.539529924853994,5.58442699727439
112,7.226370592297047,7.254279509056943,5.530599257306005,5.576692088469813
113,7.083706757085041,7.122969523852468,5.543754230473194,5.5804289803348
114,7.1122788090016815,7.147928480786804,5.545647032083612,5.5844112908097525
115,7.170484180330343,7.199604109863604,5.524629030286398,5.570206848835989
116,7.2419187646866545,7.263887252078057,5.512856213836962,5.559102348730045
117,7.267489441388277,7.287383840756764,5.505052385415439,5.549900652356995
118,7.197329369216177,7.21766476783654,5.5096604588978355,5.551595028673034
119,7.144153102864775,7.166266365378657,5.522426230760242,5.560603646826082
120,7.10669155350293,7.130513922692752,5.5316974925371705,5.565364780606154
121,7.1048536787129715,7.1299631586682475,5.506362571483512,5.542823186441658
122,7.1418906038968375,7.163167930245733,5.480796104393619,5.521917878507937
123,7.019206608772314,7.051262459603275,5.483034947347191,5.516354606691721
124,6.990667348087021,7.024632671866399,5.510694473573749,5.534473735763516
125,7.013362963343227,7.041762489610391,5.494648046010032,5.524523750309679
126,7.006851526631387,7.03328816674646,5.481597189386094,5.5108299232084645
127,7.057351504779848,7.0747181632240475,5.443089270166257,5.4803498212123
128,6.999032590962432,7.021415857438529,5.489369609563294,5.514720071012311
129,7.066693215267113,7.080411158258711,5.424536044146002,5.463128412733913
130,7.136946391041493,7.141439276866581,5.445130251889045,5.480862423592992
131,7.182647515504849,7.182824572847434,5.447487856128006,5.482478407829825
132,7.107304922921276,7.113519479150239,5.448263309502971,5.482117153566018
133,7.073011813980779,7.078683349438185,5.44732286557826,5.47773480483437
134,7.030502477415362,7.04122305554479,5.48702422164807,5.510022373490652
135,7.080576010656143,7.083842949666793,5.465909904518948,5.4931668776652955
136,7.013603002953215,7.023477178921854,5.44244061945508,5.469063927451979
137,7.048043393502068,7.050785659169362,5.421832612200831,5.452566840586572
138,7.13370705073977,7.126468792962256,5.429931538338165,5.460250440365635
139,7.209406500907889,7.194829325338209,5.427786906567426,5.458208020647039
140,6.974635782181028,6.98599585732364,5.4632705347341375,5.481627238248003
141,6.976362608468777,6.987673698131699,5.488514187137912,5.504794787000748
142,7.048624317809028,7.0483453380710985,5.447930442823812,5.473286063873008
143,7.058152153124558,7.057275943666994,5.423761125822871,5.452689496523658
144,7.0899256440904095,7.084583122168043,5.409323142451245,5.437066285513601
145,6.980660901136273,6.985311432412249,5.46000633157229,5.474789706474238
146,7.047433448035195,7.043713201454368,5.4356643281313195,5.455013413213971
147,7.12195207878825,7.108094054778487,5.458374108676529,5.476806016556118
148,7.07566893924153,7.069144551630331,5.435188617116071,5.456252499264647
149,7.110289012065725,7.099595999440765,5.465271581496064,5.4835511413174025
150,7.124000668502441,7.112305273509583,5.468191804111551,5.488071970233722
151,7.146139090644633,7.13067974982033,5.439583219855832,5.4584294388970225
152,7.033668281859516,7.027669110358832,5.450653092678879,5.467475359276684
153,7.046258068723587,7.037161805442625,5.462367518507218,5.479562807087955
154,7.115273072298462,7.096515666679388,5.443336111248946,5.459121241057681
155,7.1295832598717706,7.108323285256299,5.45128045643882,5.465509069343241
156,7.079941988942647,7.061399674407281,5.449823018493498,5.463340200039054
157,6.980680346334121,6.974362532668147,5.4604491131897,5.470618272843642
158,7.129948547607343,7.103330759567092,5.4432380594819705,5.451559923522959
159,7.125370265050738,7.096895553604012,5.432402921810297,5.440074543792599
160,7.0395104853901,7.022143979547321,5.441995714392339,5.453260246821715
161,6.988156482179149,6.974933794191121,5.422101519106029,5.433275946011027
162,6.97473319085003,6.961273395284247,5.441573200999428,5.450642047932361
163,7.225946886745525,7.181117533507073,5.44158407555698,5.445665865269274
164,7.081336322698851,7.049645886020416,5.43029648197616,5.439292400938758
165,7.157130367359144,7.115874123157714,5.4413197648820715,5.446964917510823
166,7.082411401444577,7.049919625724719,5.423294443064881,5.432707695476859
167,7.0269741146241085,7.000278178973504,5.428263323024459,5.436813096148668
168,7.087221404893401,7.054030698064739,5.441787498511942,5.448271978896426
169,7.014528757033562,6.98870598674162,5.421383794754748,5.430609074622209
170,7.040744590934417,7.0098806468750645,5.418519075526765,5.426618671018992
171,7.133899184937382,7.091948542297896,5.416796196689294,5.419926696913364
172,7.046222939751061,7.013434427448349,5.391312539029161,5.399722545231157
173,7.1573375231287715,7.1113509230504075,5.403849237751312,5.407091781852713
174,7.16751720977681,7.119151599163866,5.39725432595065,5.399241197978019
175,6.976251625259614,6.949975321029948,5.40861944407838,5.414064288340085
176,7.080537580071861,7.0414599288015385,5.375179003054662,5.3809804837266055
177,7.079101236953207,7.041550843144091,5.397709455431376,5.403917063487063
178,6.97434570958452,6.951180468736649,5.405134457884312,5.41132805532177
179,7.084740779215501,7.046234853747886,5.393649361036518,5.399421460258346
180,7.022231991620783,6.99093411668429,5.399062495761686,5.406829282668707
181,6.9938530418729155,6.964754800500666,5.391978024861217,5.398449191448204
182,7.052229269376951,7.01527392244148,5.371792173669989,5.378635788512775
183,7.1423749327306005,7.094269558139005,5.400262256756691,5.400601745681409
184,7.10685733453565,7.062534911506035,5.392951751870581,5.3939707855483405
185,6.958450250877629,6.931323493897027,5.403987644244838,5.40561857217953
186,7.027298075970776,6.9915412146231315,5.375401688214446,5.377775260980729
187,7.12334084909125,7.072187723474195,5.386291795549082,5.38493062613337
188,7.01761740074325,6.976874457584881,5.388758561087206,5.389151528402382
189,7.022718070863175,6.98129387780743,5.37061664858433,5.373294531221611
190,7.114204835249855,7.063590309553765,5.382468477599128,5.3805759203139285
191,7.162685864009727,7.105308653367502,5.388949920332108,5.384730743740745
192,7.170474275468775,7.110245299781521,5.397131165426667,5.391574039323156
193,7.1295293605802215,7.070248358224219,5.375944110904887,5.370890273749585
194,6.936726466727947,6.899812510658892,5.364343488392967,5.364846067173264
195,6.995650596853805,6.949609445673938,5.370043171364319,5.367130729390063
196,6.944625344441373,6.9040914856074584,5.352734158329551,5.351987311577601
197,7.067919589402298,7.01010792991345,5.356148413121924,5.349051749360177
198,6.89982625448023,6.865427388905272,5.36755129689083,5.366042639461233
199,7.0543367848091085,6.995501787283735,5.362263940820039,5.354789052312326
200,6.947881848898831,6.902678881005019,5.342652070552034,5.340743006803683
201,7.022113638683228,6.966405622043346,5.33995127078594,5.335408348570593
202,6.980877517238831,6.929179437067891,5.375803874900289,5.370778766445503
203,6.977929217197086,6.925047847915459,5.368790638137011,5.363143369374263
204,6.9391737501709105,6.891570624092151,5.355790202696796,5.350067268993399
205,6.8699785519059,6.836996626930238,5.389355549576655,5.3823818473239395
206,6.9910700666653725,6.938834758339956,5.377997013719945,5.374065374979186
207,7.12015113781016,7.049759912348218,5.378862091008297,5.366528716250554
208,7.135565580638641,7.061658413710753,5.360827533013652,5.346468263464466
209,7.074242005964315,7.006073562451992,5.348633112034963,5.336401405182498
210,6.970544898895707,6.916054702178427,5.337308479587434,5.33122953840227
211,6.938099664456251,6.889844151826086,5.353428272059932,5.349654413480324
212,7.008230713001408,6.9471369820259845,5.341792809787376,5.331397823717177
213,6.955592092202753,6.904147671757244,5.36343039117383,5.356976929837266
214,7.005682951777374,6.94753916007254,5.350265373131419,5.341576337721075
215,6.937706956933305,6.887056470474523,5.3512476510215095,5.34575131839039
216,6.97386811582539,6.917545460656299,5.347334138926254,5.339418066128225
217,6.975737443534723,6.917718460207342,5.319811680670416,5.3098449866973025
218,6.958820547908335,6.900573958147015,5.311229559011031,5.301083683934797
219,6.965186907479056,6.908310385157413,5.3356982863420335,5.326657519839263
220,7.105210004952762,7.028997122728473,5.362424716215978,5.3431384469438825
221,6.9737868822374365,6.913323429798329,5.333421306033491,5.321754220957471
222,7.07324080084288,6.999642508376963,5.33498530071348,5.31521614932762
223,7.040311267051339,6.970457866190136,5.337565164956421,5.320649225572373
224,7.155151719390796,7.0700917251838495,5.362709733429516,5.338374101212998
225,7.094165704015004,7.015877400726981,5.357564556408488,5.336155147504284
226,7.000531053858697,6.934280542657549,5.339968180579791,5.3226978342471005
227,7.01396439710526,6.945250607345431,5.3315035944119655,5.312205264814525
228,6.974227088833013,6.909535656308576,5.316997091483296,5.30318411473207
229,6.926434478831101,6.870258480771715,5.341426393518367,5.331905820701936
230,7.013253335647343,6.9432275624146,5.348758438996981,5.332649733303193
231,6.987382078601702,6.919171033075795,5.3332213024851685,5.317782921173915
232,7.074199103139241,6.99357492933986,5.345895270495438,5.322148717092944
233,6.935018924559166,6.87502952630544,5.340377337204473,5.326098607424953
234,6.884235663273914,6.83316364263881,5.326137180175798,5.315773218530685
235,6.916289395765527,6.858373103176166,5.329454728156323,5.317438893146964
236,6.99101469030105,6.918865301302763,5.309877751007156,5.290232876391463
237,7.109089278495844,7.020627945821072,5.331849822867682,5.304223028160872
238,7.032332405120226,6.954067050278529,5.3273168379683495,5.304511897371848
239,7.0855296337675115,6.999316150294966,5.335840589524891,5.308028864751153
240,6.8793514962133555,6.827280824162639,5.350277736435177,5.3394117782167925
241,6.98429367745362,6.911714375291287,5.346807667629951,5.3295776378135225
242,6.983142035333632,6.908535469858625,5.326241707486649,5.30632936555465
243,6.994172914302894,6.917719057122647,5.326972843762255,5.305344657493709
244,6.9674100525894875,6.896474164967729,5.327338575450117,5.307948543098988
245,6.933302826366827,6.869996684437625,5.3466392890988335,5.330917833492261
246,7.155757070305752,7.059809756393207,5.354285417073694,5.3205355891959965
247,7.164023833795877,7.065256056330731,5.339303427479621,5.30299853718669
248,7.114415167348023,7.022155536898515,5.350692192229921,5.319239928983439
249,6.875647828806561,6.820536844758096,5.320833610231246,5.305896389220777
250,7.0677552566629895,6.98199001805471,5.342242209547827,5.313790793239621
251,6.843979172200445,6.79344355417129,5.3019670047949115,5.2879944951766635
252,6.893499531673337,6.834298739681247,5.305867815581424,5.289766703899908
253,6.981986510735703,6.908743989700599,5.306392214096611,5.283025101201904
254,6.987021971422753,6.9108511041487795,5.30412931105101,5.2801552858697445
255,6.963946443377691,6.891500050506146,5.328328840437819,5.307282734480884
256,7.037579312978322,6.953800408421969,5.345276540552368,5.316995892781898
257,7.068295704122783,6.978346109154627,5.343170041260785,5.312295943972345
258,7.066182454643697,6.973548200003499,5.320268400527343,5.284899936593282
259,7.003188096841123,6.919222248222065,5.311820345203565,5.282097555901095
260,6.938694491004846,6.86576392540207,5.3201603917809095,5.296872036273001
261,6.968945623217826,6.890576079926657,5.3083884105701005,5.280111949649019
262,7.023398644057052,6.937477242273916,5.316194829803267,5.284310824596622
263,6.92325683996257,6.854319737557001,5.315910614156787,5.291467055524657
264,6.967131100010243,6.889970902433714,5.330899829945443,5.304765204751274
265,6.859474979502127,6.8009708570402125,5.304175587552829,5.2857100979026965
266,7.021299036391928,6.9326943239221785,5.307001911777625,5.271076903375299
267,7.110901118743534,7.0110032236722715,5.324816931565102,5.28528112272284
268,6.904588742841172,6.835505466386074,5.281875519094944,5.257139632538798
269,6.861318998090494,6.799152124600971,5.279786028378502,5.261062319985324
270,6.947786073404629,6.8698712030778015,5.297562775986499,5.272911521373906
271,7.091179615302057,6.99078470297871,5.317792557844874,5.280512166334717
272,6.996843912056135,6.9096167030772815,5.305370049336946,5.276879440424346
273,6.993775492954851,6.905639112328806,5.3121682557054015,5.282752282809322
274,7.118026241515047,7.011362920375375,5.336597571405936,5.297708716071774
275,6.9624943741895375,6.87855442513548,5.3125857286509115,5.285707289651767
276,6.941662066235109,6.859563541685576,5.284852491926463,5.258014591256842
277,6.990730995445319,6.901996305344323,5.300681806067653,5.26883354271203
278,6.960494352562077,6.876711351491566,5.302351553060099,5.273976996346969
279,7.019410405535011,6.926663593382784,5.309620650032717,5.27752580791213
280,6.957332039656607,6.874685830851126,5.271258134277479,5.244348951046946
281,7.117551469119647,7.011921081984253,5.307289088646606,5.270692786331023
282,7.003919574600387,6.914042294605946,5.294302323909248,5.263687261438922
283,6.964954767769495,6.880271474298094,5.29357649896638,5.266087294772296
284,6.789953178136822,6.742692428176854,5.311440014185911,5.296356740745022
285,6.94526240599014,6.861357001634936,5.277621155679092,5.251612505883532
286,6.9575184779748485,6.872499413566581,5.271520520836737,5.244153331369522
287,6.980890248159973,6.890822836551371,5.282298424609596,5.253120555897835
288,6.984924119258995,6.894323093180316,5.2763441868409995,5.245548928941902
289,7.13918578882913,7.02716542116327,5.313856276649961,5.272655290079576
290,6.909448909819059,6.8331298560450895,5.279205001778335,5.252707800769575
291,6.831997049111951,6.771375855504259,5.267754234206091,5.249430537578478
292,6.852925427082631,6.785631617889013,5.26133961970659,5.240868741790849
293,6.915762868705327,6.837366622736807,5.273578373035261,5.249801007604969
294,6.834983059005976,6.770912633406458,5.263930944377853,5.246897559971961
295,6.880527501123545,6.809011459250628,5.262901994769094,5.241744782497422
296,6.856008012581927,6.788114365532184,5.25645290812555,5.235554110184945
297,7.0887745146928225,6.982896945852384,5.29831172188714,5.262162961881487
298,6.951335726984541,6.86519886050739,5.2787065890961005,5.248981155569091
299,7.142975900768835,7.0307164642487425,5.305892374338968,5.268536305667786

